RNS derivation of N-point disk amplitudes from the revisited S-matrix approach

In the past year, in arXiv:1208.6066 we proposed a revisited S-matrix approach to efficiently find the bosonic terms of the open superstring low energy effective lagrangian (OSLEEL). This approach allows to compute the ${\alpha'}^N$ terms of the OSLEEL using open superstring $n$-point amplitudes in which $n$ is very much lower than $(N+2)$ (which is the order of the required amplitude to obtain those ${\alpha'}^N$ terms by means of the conventional S-matrix approach). In this work we use our revisited S-matrix approach to examine the structure of the scattering amplitudes, arriving at a closed form for them. This is a RNS derivation of the formula first found by Mafra, Schlotterer and Stieberger in arXiv:1106.2645, using the Pure Spinor formalism. We have succeeded doing this for the 5, 6 and 7-point amplitudes. In order to achieve these results we have done a careful analysis of the kinematical structure of the amplitudes, finding as a by-product a purely kinematical derivation of the BCJ relations (for N=4, 5, 6 and 7). Also, following the spirit of the revisited S-matrix approach, we have found the $\alpha'$ expansions for these amplitudes up to ${\alpha'}^6$ order in some cases, by only using the well known open superstring 4-point amplitude, cyclic symmetry and tree level unitarity: we have not needed to compute any numerical series or any integral involving polylogarithms, at any moment.

==> F2345o2.txt <==
1-(αl^2*(α12*(α17 - β127) + β123*β127 - β123*β456 + α56*(α67 - β567) + β456*β567)*ζ2)

==> F2345o3.txt <==
αl^3*(α12^2*(α17 - β127) + β123^2*β127 + β123*β127^2 - 2*α34*β123*β456 - β123^2*β456 - β123*β456^2 + 
  α12*(α17^2 - 2*α34*α56 - 2*α23*β127 - β127^2 - 2*α56*β167 + 2*α56*β234 + 2*α56*β345 + 2*α23*β456 + 
    2*α34*β456 - 2*β234*β456) + α56^2*(α67 - β567) + β456^2*β567 + β456*β567^2 + 
  α56*(α67^2 + 2*α34*β123 + 2*α45*β123 - 2*β123*β345 - 2*α45*β567 - β567^2))*ζ3

==> F2345o4.txt <==
-(αl^4*(4*α12^3*(α17 - β127) + 4*β123^3*β127 + β123^2*β127^2 + 4*β123*β127^3 - 5*α34^2*β123*β456 - 
    5*α34*β123^2*β456 - 4*β123^3*β456 - 7*α34*β123*β127*β456 + 3*β123^2*β127*β456 - 5*α34*β123*β456^2 - 
    4*β123^2*β456^2 - 4*β123*β456^3 + α12^2*(α17^2 - 5*α34*α56 + 3*α17*β127 - 5*α23*β127 - 4*β127^2 - 
      5*α56*β167 + 5*α56*β234 + 5*α56*β345 + 5*α23*β456 + 5*α34*β456 - 5*β234*β456) + 
    4*α56^3*(α67 - β567) - 7*α34*β123*β456*β567 - 3*β123*β127*β456*β567 + 3*β123*β456^2*β567 + 
    4*β456^3*β567 + β456^2*β567^2 + 4*β456*β567^3 + α56^2*(α67^2 + 5*α34*β123 + 5*α45*β123 - 5*β123*β345 - 
      5*α45*β567 + 3*α67*β567 - 4*β567^2) + α12*(4*α17^3 - 5*α34^2*α56 - 17*α34*α45*α56 - 5*α34*α56^2 - 
      7*α34*α56*β127 + 3*α56*α67*β127 + 3*β123*β127^2 - 4*β127^3 - 5*α56^2*β167 - 7*α56*α67*β167 - 
      5*α56*β167^2 + 17*α45*α56*β234 + 5*α56^2*β234 + 5*α56*β234^2 + 5*α56^2*β345 + 7*α56*α67*β345 + 
      7*α56*β127*β345 + 5*α56*β345^2 - 5*α23^2*(β127 - β456) + 5*α34^2*β456 + 7*α34*β127*β456 - 
      3*β123*β127*β456 - 5*β234^2*β456 + 5*α34*β456^2 - 5*β234*β456^2 + 
      α23*(-17*α34*α56 - 17*α45*α56 - 7*β123*β127 - 5*β127^2 + 17*α56*β345 + 17*α34*β456 + 7*β123*β456 + 
        5*β456^2) - 7*α34*α56*β567 - 3*α56*β127*β567 + 7*α56*β234*β567 + 7*α34*β456*β567 + 
      3*β127*β456*β567 - 7*β234*β456*β567 - α17*(7*α23*β127 + 3*β123*β127 - 7*α23*β456 - 3*β123*β456 + 
        7*β234*β456 + α56*(3*α67 + 7*β167 - 7*β234 - 3*β567) + 3*β456*β567)) + 
    α56*(4*α67^3 + 5*α34^2*β123 + 5*α45^2*β123 + 5*α45*β123^2 - 5*β123^2*β345 - 7*β123*β127*β345 - 
      5*β123*β345^2 + 7*α45*β123*β456 - 5*α45^2*β567 + 3*β123*β127*β567 - 7*α45*β456*β567 - 
      3*β123*β456*β567 - 5*α45*β567^2 + 3*β456*β567^2 - 4*β567^3 + 
      α67*(β123*(-3*β127 - 7*β345 + 3*β456) + 7*α45*(β123 - β567) - 3*β456*β567) + 
      α34*β123*(17*α45 + 5*β123 + 7*(β127 + β567))))*ζ2^2)/10

==> F234o2.txt <==
1-((-(β345*α12) + α12*α16 + β123*(β345 - α45) + α45*α56)*αl^2*ζ2)


==> F234o3.txt <==
(β123*β345*(β123 + β345) + α12^2*(-β345 + α16) + α12*(-β345^2 + α16^2 - 2*β345*α23 + 2*(-β234 + α23 + α34)*α45) + 
  α45^2*(-β123 + α56) + α45*(-(β123*(β123 + 2*α34)) + α56^2))*αl^3*ζ3

==> F234o4.txt <==
((-(β123*β345*(4*β123^2 + β123*β345 + 4*β345^2)) + 4*α12^3*(β345 - α16) - 
   α12^2*(-4*β345^2 + α16^2 + β345*(3*α16 - 5*α23) + 5*(-β234 + α23 + α34)*α45) + 4*α45^3*(β123 - α56) + 
   α45^2*(4*β123^2 + 5*β123*α34 - 3*β123*α56 - α56^2) + 
   α45*(β123*(4*β123^2 - 3*β123*β345 + 5*β123*α34 + 7*β345*α34 + 5*α34^2) + β123*(3*β345 + 7*α34)*α56 - 4*α56^3) + 
   α12*(4*β345^3 - 4*α16^3 + 5*β345^2*α23 - β123*(3*β345 - 3*α16 - 7*α23)*(β345 - α45) + 5*β234^2*α45 + 
     7*β234*α16*α45 - 7*α16*α23*α45 - 5*α23^2*α45 - 17*α23*α34*α45 - 5*α34^2*α45 + 5*β234*α45^2 - 
     5*α23*α45^2 - 5*α34*α45^2 + 7*β234*α45*α56 + 3*α16*α45*α56 - 7*α34*α45*α56 + 
     β345*(7*α16*α23 + 5*α23^2 - 7*α34*α45 - 3*α45*α56)))*αl^4*ζ2^2)/10

==> F234o5.txt <==
(αl^5*(2*(-(α12^3*α16^2) - α12^2*α16^3 + β345^3*α12*α23 + β234^3*α12*α45 + 2*β234^2*α12^2*α45 + 
     β234*α12^3*α45 - 3*β234^2*α12*α16*α45 - 2*β234*α12^2*α16*α45 + 2*β234*α12*α16^2*α45 - α12^3*α23*α45 + 
     2*α12^2*α16*α23*α45 - 2*α12*α16^2*α23*α45 - 2*α12^2*α23^2*α45 + 3*α12*α16*α23^2*α45 - 
     α12*α23^3*α45 - 4*β234*α12^2*α34*α45 - α12^3*α34*α45 - α12^2*α16*α34*α45 - 
     3*β234*α12*α23*α34*α45 + 3*α12^2*α23*α34*α45 + α12*α16*α23*α34*α45 + 3*α12*α23^2*α34*α45 + 
     2*α12^2*α34^2*α45 + 3*α12*α23*α34^2*α45 - α12*α34^3*α45 + 2*β234^2*α12*α45^2 - 2*β234*α12^2*α45^2 - 
     3*β234*α12*α16*α45^2 - 4*β234*α12*α23*α45^2 + 2*α12^2*α23*α45^2 + 3*α12*α16*α23*α45^2 + 
     2*α12*α23^2*α45^2 + 2*α12^2*α34*α45^2 + 3*α12*α23*α34*α45^2 - 2*α12*α34^2*α45^2 + β234*α12*α45^3 - 
     α12*α23*α45^3 - α12*α34*α45^3 + β123^3*(-β345^2 + β345*α45 + α34*α45) - 3*β234^2*α12*α45*α56 - 
     3*β234*α12^2*α45*α56 + 5*β234*α12*α16*α45*α56 + 2*α12^2*α16*α45*α56 - 3*α12*α16^2*α45*α56 + 
     3*α12^2*α34*α45*α56 + α12*α23*α34*α45*α56 + 3*α12*α34^2*α45*α56 - 2*β234*α12*α45^2*α56 + 
     2*α12*α16*α45^2*α56 - α12*α23*α45^2*α56 + 2*α12*α34*α45^2*α56 + 2*β234*α12*α45*α56^2 - 
     3*α12*α16*α45*α56^2 - 2*α12*α34*α45*α56^2 - α45^3*α56^2 - α45^2*α56^3 + 
     β345^2*α12*(-3*α16*α23 + 2*α23^2 + α12*(-2*α16 + α23) - 2*α34*α45 + 3*α45*α56) + 
     β345*α12*(2*α16^2*α23 - 3*α16*α23^2 + α23^3 + α12^2*(α16 + α23) + 4*β234*α23*α45 - 4*α23^2*α45 - 
       3*α23*α34*α45 + 3*α34^2*α45 + 3*α34*α45^2 + α23*α45*α56 - 5*α34*α45*α56 - 2*α45^2*α56 + 
       3*α45*α56^2 + α12*(3*α16^2 - 2*α16*α23 + 2*α23^2 + 3*β234*α45 - 3*α23*α45 - 2*α45*α56)) - 
     β123^2*(β345^3 - 3*β345^2*(α12 + α45) + β345*(α12*(3*α16 - 2*α23 + 3*α45) + 2*α45*(α34 + α45 - α56)) + 
       α45*(-3*α12*α16 + 2*α12*α23 - 2*α34^2 - α34*α45 + 3*α34*α56 + 2*α45*α56)) + 
     β123*(β345^3*α12 - β345^2*(2*α12^2 - 2*α34*α45 + α12*(-2*α16 + 2*α23 + 3*α45) + 3*α45*α56) + 
       β345*(α12^2*(2*α16 - 3*α23 + 2*α45) + α12*(-3*α16^2 + 5*α16*α23 - 3*α23^2 + 2*α23*α45 + 
           α45*(-3*β234 + 2*(α34 + α45))) + α45*(-3*α34^2 - 3*α34*α45 + 5*α34*α56 + 2*α45*α56 - 3*α56^2)) + 
       α45*(α12^2*(-2*α16 + 3*α23) + α34^3 + α12*(3*α16^2 + 3*α23^2 - 3*α23*α34 + 
           α16*(-5*α23 + α34 - 2*α45) + (β234 - α34)*(4*α34 + 3*α45)) + α34^2*(2*α45 - 3*α56) + 
         α45*α56*(α45 + 3*α56) + α34*(α45^2 - 2*α45*α56 + 2*α56^2))))*ζ2*ζ3 + 
   (-2*β345^4*α12 + 2*α12^4*α16 + 4*α12^3*α16^2 + 4*α12^2*α16^3 + 2*α12*α16^4 - 2*β345^3*α12*(α12 + 3*α23) + 
     2*β123^4*(β345 - α45) - 6*β234^3*α12*α45 - 8*β234^2*α12^2*α45 - 6*β234*α12^3*α45 + 9*β234^2*α12*α16*α45 + 
     7*β234*α12^2*α16*α45 - 11*β234*α12*α16^2*α45 + 6*α12^3*α23*α45 - 7*α12^2*α16*α23*α45 + 
     11*α12*α16^2*α23*α45 + 8*α12^2*α23^2*α45 - 9*α12*α16*α23^2*α45 + 6*α12*α23^3*α45 + 
     14*β234*α12^2*α34*α45 + 6*α12^3*α34*α45 + 2*α12^2*α16*α34*α45 + 16*β234*α12*α23*α34*α45 - 
     7*α12^2*α23*α34*α45 + 2*α12*α16*α23*α34*α45 - 7*α12*α23^2*α34*α45 - 6*α12^2*α34^2*α45 - 
     7*α12*α23*α34^2*α45 + 6*α12*α34^3*α45 - 8*β234^2*α12*α45^2 + 6*β234*α12^2*α45^2 + 
     9*β234*α12*α16*α45^2 + 14*β234*α12*α23*α45^2 - 6*α12^2*α23*α45^2 - 9*α12*α16*α23*α45^2 - 
     6*α12*α23^2*α45^2 - 6*α12^2*α34*α45^2 - 7*α12*α23*α34*α45^2 + 8*α12*α34^2*α45^2 - 6*β234*α12*α45^3 + 
     6*α12*α23*α45^3 + 6*α12*α34*α45^3 + β123^3*(4*β345^2 - 2*β345*α45 - 2*α45*(3*α34 + α45)) + 
     9*β234^2*α12*α45*α56 + 9*β234*α12^2*α45*α56 - 20*β234*α12*α16*α45*α56 - 9*α12^2*α16*α45*α56 + 
     11*α12*α16^2*α45*α56 - 9*α12^2*α34*α45*α56 + 2*α12*α23*α34*α45*α56 - 9*α12*α34^2*α45*α56 + 
     7*β234*α12*α45^2*α56 - 9*α12*α16*α45^2*α56 + 2*α12*α23*α45^2*α56 - 7*α12*α34*α45^2*α56 + 
     2*α45^4*α56 - 11*β234*α12*α45*α56^2 + 11*α12*α16*α45*α56^2 + 11*α12*α34*α45*α56^2 + 4*α45^3*α56^2 + 
     4*α45^2*α56^3 + 2*α45*α56^4 + β345^2*α12*(-2*α12^2 + 9*α12*α16 - 6*α12*α23 + 9*α16*α23 - 8*α23^2 + 
       11*α34*α45 - 11*α45*α56) - β345*α12*(2*α12^3 + 11*α16^2*α23 - 9*α16*α23^2 + 6*α23^3 + 
       2*α12^2*(α16 + 3*α23) + 14*β234*α23*α45 - 14*α23^2*α45 - 16*α23*α34*α45 + 9*α34^2*α45 + 9*α34*α45^2 + 
       2*α23*α45*α56 - 20*α34*α45*α56 - 9*α45^2*α56 + 11*α45*α56^2 + 
       α12*(11*α16^2 - 7*α16*α23 + 8*α23^2 + 12*β234*α45 - 12*α23*α45 - 3*α34*α45 - 9*α45*α56)) + 
     β123^2*(4*β345^3 - 11*β345^2*(α12 + α45) + β345*(11*α12*(α16 - α23 + α45) + α45*(7*α34 + 9*α45 - 9*α56)) + 
       α45*(-11*α12*(α16 - α23) - 8*α34^2 - 6*α34*α45 - 2*α45^2 + 9*α34*α56 + 9*α45*α56)) + 
     β123*(2*β345^4 - 2*β345^3*α12 + β345*(-9*α12^2*(α16 - α23 + α45) + α12*(11*α16^2 - 20*α16*α23 + 9*α23^2 - 
           10*α23*α45 + (12*β234 - 10*α34 - 9*α45)*α45) + α45*(9*α34 + 9*α45 - 11*α56)*(α34 - α56)) - 
       α45*(-9*α12^2*(α16 - α23) + 6*α34^3 + 8*α34^2*α45 + 6*α34*α45^2 + 2*α45^3 + 
         α12*(11*α16^2 + 9*α23^2 + α16*(-20*α23 + 2*α34 - 9*α45) - α23*(16*α34 + 3*α45) + 
           2*(β234 - α34)*(7*α34 + 6*α45)) - 9*α34^2*α56 - 7*α34*α45*α56 + 2*α45^2*α56 + 11*α34*α56^2 + 
         11*α45*α56^2) + β345^2*(9*α12^2 + α12*(-9*α16 + 7*α23 + 11*α45) + 11*α45*(-α34 + α56))))*ζ5))/2

==> F234o6.txt <==
(αl^6*(-((-48*β345^5*α12 + 48*α12^5*α16 + 36*α12^4*α16^2 + 69*α12^3*α16^3 + 36*α12^2*α16^4 + 48*α12*α16^5 - 
      12*β345^4*α12*(4*α12 + 7*α23) + 48*β123^5*(β345 - α45) - 84*β234^4*α12*α45 - 105*β234^3*α12^2*α45 - 
      105*β234^2*α12^3*α45 - 84*β234*α12^4*α45 + 16*β234^3*α12*α16*α45 + 167*β234^2*α12^2*α16*α45 - 
      5*β234*α12^3*α16*α45 - 24*β234^2*α12*α16^2*α45 - 142*β234*α12^2*α16^2*α45 - 148*β234*α12*α16^3*α45 + 
      84*α12^4*α23*α45 + 5*α12^3*α16*α23*α45 + 142*α12^2*α16^2*α23*α45 + 148*α12*α16^3*α23*α45 + 
      105*α12^3*α23^2*α45 - 167*α12^2*α16*α23^2*α45 + 24*α12*α16^2*α23^2*α45 + 105*α12^2*α23^3*α45 - 
      16*α12*α16*α23^3*α45 + 84*α12*α23^4*α45 + 334*β234^2*α12^2*α34*α45 + 105*β234*α12^3*α34*α45 + 
      84*α12^4*α34*α45 - 349*β234*α12^2*α16*α34*α45 + 21*α12^3*α16*α34*α45 + 227*α12^2*α16^2*α34*α45 + 
      397*β234^2*α12*α23*α34*α45 - 225*β234*α12^2*α23*α34*α45 + 89*α12^3*α23*α34*α45 - 
      311*β234*α12*α16*α23*α34*α45 + 55*α12^2*α16*α23*α34*α45 + 227*α12*α16^2*α23*α34*α45 - 
      166*β234*α12*α23^2*α34*α45 + 81*α12^2*α23^2*α34*α45 + 248*α12*α16*α23^2*α34*α45 + 
      89*α12*α23^3*α34*α45 - 229*β234*α12^2*α34^2*α45 + 143*α12^2*α16*α34^2*α45 - 
      166*β234*α12*α23*α34^2*α45 + 140*α12^2*α23*α34^2*α45 + 248*α12*α16*α23*α34^2*α45 + 
      81*α12*α23^2*α34^2*α45 + 89*α12*α23*α34^3*α45 + 84*α12*α34^4*α45 - 105*β234^3*α12*α45^2 + 
      271*β234^2*α12^2*α45^2 + 125*β234^2*α12*α16*α45^2 - 182*β234*α12^2*α16*α45^2 - 24*β234*α12*α16^2*α45^2 + 
      334*β234^2*α12*α23*α45^2 - 414*β234*α12^2*α23*α45^2 - 513*β234*α12*α16*α23*α45^2 + 
      182*α12^2*α16*α23*α45^2 + 24*α12*α16^2*α23*α45^2 - 229*β234*α12*α23^2*α45^2 + 143*α12^2*α23^2*α45^2 + 
      388*α12*α16*α23^2*α45^2 - 414*β234*α12^2*α34*α45^2 + 143*α12^2*α16*α34*α45^2 - 
      225*β234*α12*α23*α34*α45^2 + 325*α12^2*α23*α34*α45^2 + 248*α12*α16*α23*α34*α45^2 + 
      140*α12*α23^2*α34*α45^2 + 143*α12^2*α34^2*α45^2 + 81*α12*α23*α34^2*α45^2 + 105*α12*α34^3*α45^2 - 
      105*β234^2*α12*α45^3 + 16*β234*α12*α16*α45^3 + 105*β234*α12*α23*α45^3 - 16*α12*α16*α23*α45^3 + 
      89*α12*α23*α34*α45^3 + 105*α12*α34^2*α45^3 - 84*β234*α12*α45^4 + 84*α12*α23*α45^4 + 
      84*α12*α34*α45^4 + 12*β123^4*(3*β345^2 + β345*α45 - α45*(7*α34 + 4*α45)) + 16*β234^3*α12*α45*α56 + 
      125*β234^2*α12^2*α45*α56 + 16*β234*α12^3*α45*α56 + 15*β234^2*α12*α16*α45*α56 - 
      40*β234*α12^2*α16*α45*α56 - 100*α12^3*α16*α45*α56 - 179*β234*α12*α16^2*α45*α56 - 
      106*α12^2*α16^2*α45*α56 + 64*α12*α16^3*α45*α56 - 513*β234*α12^2*α34*α45*α56 - 
      16*α12^3*α34*α45*α56 + 55*α12^2*α16*α34*α45*α56 - 311*β234*α12*α23*α34*α45*α56 + 
      248*α12^2*α23*α34*α45*α56 + 164*α12*α16*α23*α34*α45*α56 + 248*α12*α23^2*α34*α45*α56 + 
      388*α12^2*α34^2*α45*α56 + 248*α12*α23*α34^2*α45*α56 - 16*α12*α34^3*α45*α56 + 
      167*β234^2*α12*α45^2*α56 - 182*β234*α12^2*α45^2*α56 - 40*β234*α12*α16*α45^2*α56 + 
      39*α12^2*α16*α45^2*α56 + 24*α12*α16^2*α45^2*α56 - 349*β234*α12*α23*α45^2*α56 + 
      143*α12^2*α23*α45^2*α56 + 55*α12*α16*α23*α45^2*α56 + 143*α12*α23^2*α45^2*α56 + 
      182*α12^2*α34*α45^2*α56 + 55*α12*α23*α34*α45^2*α56 - 167*α12*α34^2*α45^2*α56 - 
      5*β234*α12*α45^3*α56 - 100*α12*α16*α45^3*α56 + 21*α12*α23*α45^3*α56 + 5*α12*α34*α45^3*α56 + 
      48*α45^5*α56 - 24*β234^2*α12*α45*α56^2 - 24*β234*α12^2*α45*α56^2 - 179*β234*α12*α16*α45*α56^2 + 
      24*α12^2*α16*α45*α56^2 + 203*α12*α16^2*α45*α56^2 + 24*α12^2*α34*α45*α56^2 + 
      227*α12*α23*α34*α45*α56^2 + 24*α12*α34^2*α45*α56^2 - 142*β234*α12*α45^2*α56^2 - 
      106*α12*α16*α45^2*α56^2 + 227*α12*α23*α45^2*α56^2 + 142*α12*α34*α45^2*α56^2 + 36*α45^4*α56^2 - 
      148*β234*α12*α45*α56^3 + 64*α12*α16*α45*α56^3 + 148*α12*α34*α45*α56^3 + 69*α45^3*α56^3 + 
      36*α45^2*α56^4 + 48*α45*α56^5 + β345^3*α12*(-48*α12^2 + 100*α12*α16 - 84*α12*α23 + 16*α16*α23 - 
        105*α23^2 + 148*α34*α45 - 64*α45*α56) + β123^3*(69*β345^3 - β345^2*(64*α12 + 97*α45) + 
        β345*(4*α12*(16*α16 - 37*α23 + 16*α45) + α45*(-5*α34 + 76*α45 - 100*α56)) + 
        α45*(-64*α12*α16 + 148*α12*α23 - 105*α34^2 - 84*α34*α45 - 48*α45^2 + 16*α34*α56 + 100*α45*α56)) + 
      β345^2*α12*(-48*α12^3 + α12^2*(76*α16 - 84*α23) - 24*α16^2*α23 + 125*α16*α23^2 - 105*α23^3 - 
        334*β234*α23*α45 + 334*α23^2*α45 + 397*α23*α34*α45 + 24*α34^2*α45 + 24*α34*α45^2 + 42*α23*α45*α56 + 
        179*α34*α45*α56 - 24*α45^2*α56 - 203*α45*α56^2 + α12*(-24*α16^2 + 222*α16*α23 - 105*α23^2 - 
          107*β234*α45 + 107*α23*α45 + 76*α34*α45 + 115*α45*α56)) + 
      β123^2*(36*β345^4 - β345^3*(97*α12 + 64*α45) + α45*(-24*α12^2*(α16 - α23) - 105*α34^3 - 105*α34^2*α45 - 
          84*α34*α45^2 - 48*α45^3 + α12*(-203*α16^2 + 24*α23^2 + α23*(397*α34 + 76*α45) - 
            (β234 - α34)*(334*α34 + 107*α45) + α16*(179*α23 + 42*α34 + 115*α45)) + 125*α34^2*α56 + 
          222*α34*α45*α56 + 76*α45^2*α56 - 24*α34*α56^2 - 24*α45*α56^2) - 
        2*β345^2*(12*α12^2 + α12*(53*α16 + 71*α23 - 106*α45) + α45*(71*α34 + 12*α45 + 53*α56)) + 
        β345*(24*α12^2*(α16 - α23 + α45) + α12*(203*α16^2 - 179*α16*α23 - 24*α23^2 + 107*β234*α45 - 9*α16*α45 + 
            66*α23*α45 - 149*α34*α45 - 115*α45^2) + α45*(167*α34^2 + 222*α34*α45 + 100*α45^2 - 40*α34*α56 + 
            30*α45*α56 + 24*α56^2))) - β345*α12*(48*α12^4 - 12*α12^3*(α16 - 7*α23) + 148*α16^3*α23 + 
        24*α16^2*α23^2 - 16*α16*α23^3 + 84*α23^4 + 334*β234^2*α23*α45 - 513*β234*α16*α23*α45 - 
        229*β234*α23^2*α45 + 513*α16*α23^2*α45 - 105*α23^3*α45 - 563*β234*α23*α34*α45 + 
        311*α16*α23*α34*α45 + 225*α23^2*α34*α45 + 166*α23*α34^2*α45 + 16*α34^3*α45 - 229*β234*α23*α45^2 + 
        229*α23^2*α45^2 + 166*α23*α34*α45^2 + 125*α34^2*α45^2 + 16*α34*α45^3 + 
        α12^2*(97*α16^2 + 5*α16*α23 + 105*α23^2 - 84*α23*α45 + 4*α45*(21*β234 - 17*α34 - 25*α56)) - 
        349*β234*α23*α45*α56 + 55*α16*α23*α45*α56 + 143*α23^2*α45*α56 + 185*α23*α34*α45*α56 + 
        15*α34^2*α45*α56 + 63*α23*α45^2*α56 - 40*α34*α45^2*α56 - 100*α45^3*α56 + 227*α23*α45*α56^2 - 
        179*α34*α45*α56^2 - 106*α45^2*α56^2 + 64*α45*α56^3 + α12*(64*α16^3 + 142*α16^2*α23 + 105*α23^3 + 
          38*α23^2*α45 + α23*α45*(-414*β234 + 217*α34 + 23*α45 + 143*α56) + 
          α16*(-167*α23^2 + 404*α23*α45 + α45*(-404*β234 + 458*α34 + 9*α56)) + 
          α45*(376*β234^2 - 16*α34^2 - 16*α34*α45 + 419*α34*α56 + 39*α45*α56 + 24*α56^2 - 
            β234*(399*α34 + 23*α45 + 404*α56)))) + β123*(48*β345^5 + 12*β345^4*α12 + 
        β345^3*(76*α12^2 - 148*α34*α45 + α12*(-100*α16 - 5*α23 + 64*α45) + 64*α45*α56) + 
        β345^2*(100*α12^3 + α12^2*(30*α16 + 222*α23 - 115*α45) + α12*(24*α16^2 - 40*α16*α23 + 167*α23^2 - 
            149*α23*α45 + α45*(107*β234 + 66*α34 + 24*α45 - 9*α56)) - α45*(α34 - α56)*
           (24*α34 + 24*α45 + 203*α56)) - α45*(-4*α12^3*(25*α16 - 4*α23) + 84*α34^4 + 105*α34^3*α45 + 
          105*α34^2*α45^2 + 84*α34*α45^3 + 48*α45^4 + α12^2*(-106*α16^2 + 125*α23^2 + 2*α23*(83*α34 - 8*α45) - 
            (β234 - α34)*(229*α34 + 23*α45) + α16*(-40*α23 + 63*α34 + 39*α45)) - 16*α34^3*α56 - 
          167*α34^2*α45*α56 + 5*α34*α45^2*α56 - 12*α45^3*α56 + 24*α34^2*α56^2 + 142*α34*α45*α56^2 + 
          97*α45^2*α56^2 + 148*α34*α56^3 + 64*α45*α56^3 + α12*(64*α16^3 + 16*α23^3 + 2*α23^2*(83*α34 - 8*α45) + 
            α16^2*(-179*α23 + 227*α34 + 24*α45) + (β234 - α34)*(334*β234*α34 + 105*α34^2 + 376*β234*α45 - 
              38*α34*α45 + 84*α45^2 - 513*α34*α56 - 404*α45*α56) + α16*(15*α23^2 - 349*β234*α34 + 185*α23*α34 + 
              143*α34^2 - 404*β234*α45 + 419*α23*α45 + 143*α34*α45 - 100*α45^2 + 55*α34*α56 + 9*α45*α56) + 
            α23*(-563*β234*α34 + 225*α34^2 - 399*β234*α45 + 217*α34*α45 - 68*α45^2 + 311*α34*α56 + 
              458*α45*α56))) + β345*(-4*α12^3*(25*α16 - 4*α23 + 25*α45) + 
          α12^2*(-106*α16^2 + 125*α23^2 - 238*α23*α45 + α16*(-40*α23 + 9*α45) + 
            α45*(-23*β234 + 86*α34 + 39*α45)) + α45*(16*α34^3 + 5*α34^2*(25*α45 + 3*α56) + 
            α34*(16*α45^2 - 40*α45*α56 - 179*α56^2) + 2*α56*(-50*α45^2 - 53*α45*α56 + 32*α56^2)) + 
          α12*(64*α16^3 - 179*α16^2*α23 + 16*α23^3 - 183*α23^2*α45 + α23*α45*(-399*β234 + 429*α34 + 86*α45 + 
              458*α56) - α45*(-376*β234^2 + 399*β234*α34 + 183*α34^2 + 23*β234*α45 + 238*α34*α45 + 100*α45^2 + 
              404*β234*α56 - 459*α34*α56 - 9*α45*α56) + α16*(15*α23^2 + 459*α23*α45 + α45*(-404*β234 + 458*α34 + 
                9*α56))))))*ζ2^3) + 105*(α12^4*α16^2 + 2*α12^3*α16^3 + α12^2*α16^4 - β345^4*α12*α23 - 
     β234^4*α12*α45 - 3*β234^3*α12^2*α45 - 3*β234^2*α12^3*α45 - β234*α12^4*α45 + 2*β234^3*α12*α16*α45 + 
     5*β234^2*α12^2*α16*α45 + β234^2*α12*α16^2*α45 - 4*β234*α12^2*α16^2*α45 - 2*β234*α12*α16^3*α45 + 
     α12^4*α23*α45 + 4*α12^2*α16^2*α23*α45 + 2*α12*α16^3*α23*α45 + 3*α12^3*α23^2*α45 - 
     5*α12^2*α16*α23^2*α45 - α12*α16^2*α23^2*α45 + 3*α12^2*α23^3*α45 - 2*α12*α16*α23^3*α45 + 
     α12*α23^4*α45 + 10*β234^2*α12^2*α34*α45 + 4*β234*α12^3*α34*α45 + α12^4*α34*α45 - 
     10*β234*α12^2*α16*α34*α45 + 2*α12^3*α16*α34*α45 + 7*α12^2*α16^2*α34*α45 + 
     9*β234^2*α12*α23*α34*α45 - 7*β234*α12^2*α23*α34*α45 - 12*β234*α12*α16*α23*α34*α45 + 
     α12^2*α16*α23*α34*α45 + 3*α12*α16^2*α23*α34*α45 - 7*β234*α12*α23^2*α34*α45 + 
     2*α12^2*α23^2*α34*α45 + 5*α12*α16*α23^2*α34*α45 - 6*β234*α12^2*α34^2*α45 - α12^3*α34^2*α45 + 
     5*α12^2*α16*α34^2*α45 - 7*β234*α12*α23*α34^2*α45 + 2*α12^2*α23*α34^2*α45 + 
     5*α12*α16*α23*α34^2*α45 + 2*α12*α23^2*α34^2*α45 - α12^2*α34^3*α45 + α12*α34^4*α45 - 
     3*β234^3*α12*α45^2 + 8*β234^2*α12^2*α45^2 + β234*α12^3*α45^2 + 4*β234^2*α12*α16*α45^2 - 
     5*β234*α12^2*α16*α45^2 + β234*α12*α16^2*α45^2 + 10*β234^2*α12*α23*α45^2 - 12*β234*α12^2*α23*α45^2 - 
     α12^3*α23*α45^2 - 14*β234*α12*α16*α23*α45^2 + 5*α12^2*α16*α23*α45^2 - α12*α16^2*α23*α45^2 - 
     6*β234*α12*α23^2*α45^2 + 4*α12^2*α23^2*α45^2 + 10*α12*α16*α23^2*α45^2 - α12*α23^3*α45^2 - 
     12*β234*α12^2*α34*α45^2 - α12^3*α34*α45^2 + 5*α12^2*α16*α34*α45^2 - 7*β234*α12*α23*α34*α45^2 + 
     8*α12^2*α23*α34*α45^2 + 5*α12*α16*α23*α34*α45^2 + 2*α12*α23^2*α34*α45^2 + 4*α12^2*α34^2*α45^2 + 
     2*α12*α23*α34^2*α45^2 + 3*α12*α34^3*α45^2 - 3*β234^2*α12*α45^3 + β234*α12^2*α45^3 + 
     2*β234*α12*α16*α45^3 + 4*β234*α12*α23*α45^3 - α12^2*α23*α45^3 - 2*α12*α16*α23*α45^3 - 
     α12*α23^2*α45^3 - α12^2*α34*α45^3 + 3*α12*α34^2*α45^3 - β234*α12*α45^4 + α12*α23*α45^4 + 
     α12*α34*α45^4 + β123^4*(β345^2 - β345*α45 - α34*α45) + 2*β234^3*α12*α45*α56 + 4*β234^2*α12^2*α45*α56 + 
     2*β234*α12^3*α45*α56 + β234^2*α12*α16*α45*α56 - β234*α12^2*α16*α45*α56 - 2*α12^3*α16*α45*α56 - 
     5*β234*α12*α16^2*α45*α56 - 3*α12^2*α16^2*α45*α56 + 2*α12*α16^3*α45*α56 - 
     14*β234*α12^2*α34*α45*α56 - 2*α12^3*α34*α45*α56 + 2*α12^2*α16*α34*α45*α56 - 
     12*β234*α12*α23*α34*α45*α56 + 5*α12^2*α23*α34*α45*α56 + 4*α12*α16*α23*α34*α45*α56 + 
     5*α12*α23^2*α34*α45*α56 + 10*α12^2*α34^2*α45*α56 + 5*α12*α23*α34^2*α45*α56 - 
     2*α12*α34^3*α45*α56 + 5*β234^2*α12*α45^2*α56 - 5*β234*α12^2*α45^2*α56 - β234*α12*α16*α45^2*α56 + 
     2*α12^2*α16*α45^2*α56 + α12*α16^2*α45^2*α56 - 10*β234*α12*α23*α45^2*α56 + 5*α12^2*α23*α45^2*α56 + 
     2*α12*α16*α23*α45^2*α56 + 5*α12*α23^2*α45^2*α56 + 5*α12^2*α34*α45^2*α56 + 
     α12*α23*α34*α45^2*α56 - 5*α12*α34^2*α45^2*α56 - 2*α12*α16*α45^3*α56 + 2*α12*α23*α45^3*α56 + 
     β234^2*α12*α45*α56^2 + β234*α12^2*α45*α56^2 - 5*β234*α12*α16*α45*α56^2 + α12^2*α16*α45*α56^2 + 
     6*α12*α16^2*α45*α56^2 - α12^2*α34*α45*α56^2 + 3*α12*α23*α34*α45*α56^2 - α12*α34^2*α45*α56^2 - 
     4*β234*α12*α45^2*α56^2 - 3*α12*α16*α45^2*α56^2 + 7*α12*α23*α45^2*α56^2 + 4*α12*α34*α45^2*α56^2 + 
     α45^4*α56^2 - 2*β234*α12*α45*α56^3 + 2*α12*α16*α45*α56^3 + 2*α12*α34*α45*α56^3 + 2*α45^3*α56^3 + 
     α45^2*α56^4 + β345^3*α12*(2*α12*α16 - α12*α23 + 2*α16*α23 - 3*α23^2 + 2*α34*α45 - 2*α45*α56) + 
     β123^3*(2*β345^3 - β345^2*(2*α12 + 3*α45) + β345*(2*α12*(α16 - α23 + α45) + α45*(α45 - 2*α56)) + 
       α45*(-2*α12*α16 + 2*α12*α23 - 3*α34^2 - α34*α45 + 2*α34*α56 + 2*α45*α56)) + 
     β345^2*α12*(α12^2*(α16 - α23) + α16^2*α23 + 4*α16*α23^2 - 3*α23^3 - 10*β234*α23*α45 + 10*α23^2*α45 + 
       9*α23*α34*α45 - α34^2*α45 - α34*α45^2 + α23*α45*α56 + 5*α34*α45*α56 - α45^2*α56 - 6*α45*α56^2 - 
       α12*(α16^2 - 7*α16*α23 + 3*(α23^2 + β234*α45 - α23*α45 - α45*α56))) + 
     β123^2*(β345^4 - β345^3*(3*α12 + 2*α45) - α45*(α12^2*(α16 + α23) + 3*α34^3 + 3*α34^2*α45 + α34*α45^2 + 
         α12*(6*α16^2 + α23^2 - 9*α23*α34 - α16*(5*α23 + α34 + 3*α45) + (β234 - α34)*(10*α34 + 3*α45)) - 
         4*α34^2*α56 - 7*α34*α45*α56 - α45^2*α56 - α34*α56^2 + α45*α56^2) - 
       β345^2*(α12^2 + α12*(3*α16 + 4*α23 - 6*α45) + α45*(4*α34 + α45 + 3*α56)) + 
       β345*(α12^2*(α16 + α23 + α45) + α12*(6*α16^2 - 5*α16*α23 + α23^2 + 4*α23*α45 + 
           (3*β234 - 4*α34 - 3*α45)*α45) + α45*(5*α34^2 + 7*α34*α45 + 2*α45^2 - α34*α56 + 2*α45*α56 + 
           α56^2))) - β345*α12*(2*α16^3*α23 - α16^2*α23^2 - 2*α16*α23^3 + α23^4 + α12^3*(α16 + α23) + 
       10*β234^2*α23*α45 - 14*β234*α16*α23*α45 - 6*β234*α23^2*α45 + 14*α16*α23^2*α45 - 4*α23^3*α45 - 
       16*β234*α23*α34*α45 + 12*α16*α23*α34*α45 + 7*α23^2*α34*α45 + 7*α23*α34^2*α45 + 2*α34^3*α45 - 
       6*β234*α23*α45^2 + 6*α23^2*α45^2 + 7*α23*α34*α45^2 + 4*α34^2*α45^2 + 2*α34*α45^3 + 
       α12^2*(3*α16^2 + 3*α23^2 - 2*α23*α45 + 2*α45*(β234 - α56)) - 10*β234*α23*α45*α56 + 
       2*α16*α23*α45*α56 + 5*α23^2*α45*α56 + 6*α23*α34*α45*α56 + α34^2*α45*α56 + 3*α23*α45^2*α56 - 
       α34*α45^2*α56 - 2*α45^3*α56 + 7*α23*α45*α56^2 - 5*α34*α45*α56^2 - 3*α45^2*α56^2 + 2*α45*α56^3 + 
       α12*(2*α16^3 + 4*α16^2*α23 + 3*α23^3 + α23^2*α45 + α16*(-5*α23^2 + 12*α23*α45 + 12*(-β234 + α34)*α45) + 
         α23*α45*(-12*β234 + 9*α34 + α45 + 5*α56) + α45*(11*β234^2 + α34^2 + α34*α45 + 13*α34*α56 + 
           2*α45*α56 + α56^2 - β234*(12*α34 + α45 + 12*α56)))) - 
     β123*(β345^4*α12 - β345^3*(α12^2 - 2*α12*α16 + 2*α12*α45 - 2*α34*α45 + 2*α45*α56) - 
       β345^2*(2*α12^3 + α12^2*(2*α16 + 7*α23 - 3*α45) + α12*(α16^2 - α16*α23 + 5*α23^2 - 4*α23*α45 + 
           α45*(3*β234 + 4*α34 + α45)) + α45*(α34^2 + α34*(α45 - 5*α56) + α56*(α45 + 6*α56))) + 
       α45*(-2*α12^3*(α16 - α23) + α34^4 + 3*α34^3*α45 + 3*α34^2*α45^2 + α34*α45^3 + 
         α12^2*(-3*α16^2 + 4*α23^2 - (β234 - α34)*(6*α34 + α45) + α23*(7*α34 + α45) + 
           α16*(-α23 + 3*α34 + 2*α45)) - 2*α34^3*α56 - 5*α34^2*α45*α56 + α45^3*α56 - α34^2*α56^2 + 
         4*α34*α45*α56^2 + 3*α45^2*α56^2 + 2*α34*α56^3 + 2*α45*α56^3 + 
         α12*(2*α16^3 + 2*α23^3 + α23^2*(7*α34 + α45) + α16^2*(-5*α23 + 7*α34 + α45) + 
           α16*(α23^2 + 5*α34^2 + 5*α34*α45 - 2*α45^2 - 2*β234*(5*α34 + 6*α45) + α23*(6*α34 + 13*α45) + 
             2*α34*α56) + α23*(7*α34^2 + 9*α34*α45 - 4*β234*(4*α34 + 3*α45) + 12*α34*α56 + 12*α45*α56) + 
           (β234 - α34)*(4*α34^2 + β234*(10*α34 + 11*α45) + 2*α45*(α45 - 6*α56) - α34*(α45 + 14*α56)))) + 
       β345*(2*α12^3*(α16 - α23 + α45) + α12^2*(3*α16^2 + α16*α23 - 4*α23^2 + 6*α23*α45 + 
           (β234 - 4*α34 - 2*α45)*α45) - α45*(α34 - α56)*(2*α34^2 + 4*α34*α45 + 2*α45^2 + 3*α34*α56 + 
           3*α45*α56 - 2*α56^2) + α12*(-2*α16^3 + 5*α16^2*α23 - 2*α23^3 + 4*α23^2*α45 - 
           α16*(α23^2 + 14*α23*α45 + 12*(-β234 + α34)*α45) - 4*α23*α45*(-3*β234 + 3*α34 + α45 + 3*α56) + 
           α45*(-11*β234^2 + β234*(12*α34 + α45 + 12*α56) + 2*(2*α34^2 + 3*α34*α45 + α45^2 - 7*α34*α56))))))*
    ζ3^2))/210

==> F2354o2.txt <==
α46*αl^2*(-β123 + β467)*ζ2

==> F2354o3.txt <==
α46*αl^3*(2*α35*β123 - 2*α12*(α23 + α35 - β235) - 
  (β123 - β467)*(α45 + α46 - 2*α67 - β123 - 2*β456 + β467))*ζ3

==> F2354o4.txt <==
-(α46*αl^4*(-5*α35^2*β123 - 5*α12^2*(α23 + α35 - β235) + 
    α35*β123*(-5*α45 - 5*α46 + 7*α67 + 12*β123 + 7*β127 + 10*β345 + 10*β456 - 7*β467) - 
    α12*(5*α23^2 - 5*α35^2 - 5*α35*α45 - 5*α35*α46 + 7*α35*α67 + 7*α35*β123 + 7*α35*β127 - 3*β123*β127 + 
      7*β123*β167 + 5*α45*β235 + 5*α46*β235 - 7*α67*β235 - 7*β123*β235 - 10*β167*β235 + 5*β235^2 + 
      10*α35*β345 - 7*β123*β345 + 10*α35*β456 - 10*β235*β456 + 
      α23*(17*α35 - 5*α45 - 5*α46 + 7*α67 + 7*β123 + 10*β167 - 10*β235 + 10*β456 - 7*β467) + 
      α17*(7*α23 + 3*β123 - 7*β235 - 3*β467) - 7*α35*β467 + 3*β127*β467 - 7*β167*β467 + 7*β235*β467 + 
      7*β345*β467) + (β123 - β467)*(14*α45^2 + 4*α46^2 + 12*α67^2 + 12*α67*β123 + 4*β123^2 - 3*β123*β127 - 
      7*β123*β345 + 7*α67*β456 + 8*β123*β456 + 12*β456^2 - α46*(5*α67 + 4*β123 + 12*β456 - 4*β467) - 
      12*α67*β467 - 8*β123*β467 - 5*β456*β467 + 4*β467^2 + α45*(11*α46 - 12*α67 - 4*β123 - 12*β456 + 
        11*β467)))*ζ2^2)/10

==> F23o2.txt <==
1-((α12*(α15 - α34) + α34*α45)*αl^2*ζ2)

==> F23o3.txt <==
(α12^2*α15 + α12*α15^2 + α34*(-(α12*(α12 + 2*α23 + α34)) + α34*α45 + α45^2))*αl^3*ζ3

==> F23o4.txt <==
((4*α12^3*(-α15 + α34) + α12^2*(5*α23*α34 + (-α15 + α34)*(α15 + 4*α34)) - 
   α34*α45*(4*α34^2 + α34*α45 + 4*α45^2) + α12*(-4*α15^3 + 5*α23^2*α34 + 4*α34^3 + 3*α15*α34*α45 - 
     3*α34^2*α45 + α23*α34*(5*α34 + 7*(α15 + α45))))*αl^4*ζ2^2)/10

==> F23o5.txt <==
(αl^5*(32*(α12^3*(-α15^2 + α15*α34 + α23*α34) - α34^2*α45^2*(α34 + α45) - 
     α12^2*(α15^3 - 3*α15^2*α34 + 2*α15*α34*(α23 + α34 - α45) + 
       α34*(-2*α23^2 - α23*α34 + 3*α23*α45 + 2*α34*α45)) + 
     α12*α34*(α23^3 + α15^2*(2*α23 - 3*α45) + α23^2*(2*α34 - 3*α45) + α34*α45*(α34 + 3*α45) + 
       α15*(-3*α23^2 - 3*α23*α34 + 5*α23*α45 + 2*α34*α45 - 3*α45^2) + α23*(α34^2 - 2*α34*α45 + 2*α45^2)))*
    ζ2*ζ3 + 16*(2*α12^4*(α15 - α34) - 2*α12^3*(-2*α15^2 + α15*α34 + α34*(3*α23 + α34)) + 
     2*α34*α45*(α34 + α45)*(α34^2 + α34*α45 + α45^2) + 
     α12^2*(-8*α23^2*α34 + (α15 - α34)*(4*α15^2 - 7*α15*α34 + α34*(2*α34 - 9*α45)) + 
       α23*α34*(7*α15 - 6*α34 + 9*α45)) + α12*(2*α15^4 + α15*α34*(9*(α23 + α34) - 11*α45)*(α23 - α45) + 
       11*α15^2*α34*(-α23 + α45) + α34*(-2*(3*α23^3 + 4*α23^2*α34 + 3*α23*α34^2 + α34^3) + 
         (9*α23 - 2*α34)*(α23 + α34)*α45 - 11*(α23 + α34)*α45^2)))*ζ5))/32

==> F23o6.txt <==
(αl^6*((32*(48*α12^5*(-α15 + α34) + 12*α12^4*(7*α23*α34 + (-α15 + α34)*(3*α15 + 4*α34)) - 
      3*α34*α45*(16*α34^4 + 12*α34^3*α45 + 23*α34^2*α45^2 + 12*α34*α45^3 + 16*α45^4) + 
      α12^2*(105*α23^3*α34 + α23^2*α34*(-167*α15 + 105*α34 - 125*α45) + 
        2*α23*α34*(71*α15^2 + 42*α34^2 + 20*α15*α45 + 12*α45^2 - 111*α34*(α15 + α45)) + 
        2*(-α15 + α34)*(18*α15^3 + 24*α34^3 + α34*(-14*α15 + 3*α45)*(α15 + 4*α45) - 
          2*α34^2*(13*α15 + 19*α45))) + α12^3*(105*α23^2*α34 + α23*α34*(5*α15 + 84*α34 - 16*α45) + 
        (-α15 + α34)*(69*α15^2 + 48*α34^2 - 4*α34*(7*α15 + 25*α45))) + 
      α12*(-48*α15^5 + 84*α23^4*α34 + 48*α34^5 - 12*α34^4*α45 + α34^3*α45*(100*α15 + 97*α45) + 
        2*α34^2*α45*(-12*α15^2 + 53*α15*α45 + 32*α45^2) - α15*α34*α45*(64*α15^2 + 203*α15*α45 + 64*α45^2) + 
        α23^3*α34*(105*α34 - 16*(α15 + α45)) + α23^2*α34*(24*α15^2 + 105*α34^2 - 167*α34*α45 + 24*α45^2 - 
          5*α15*(25*α34 + 3*α45)) + α23*α34*(84*α34^3 + α34^2*(-16*α15 + 5*α45) + 
          2*α34*(12*α15^2 + 20*α15*α45 + 71*α45^2) + (α15 + α45)*(148*α15^2 + 31*α15*α45 + 148*α45^2))))*ζ2^3)/
    105 + 32*(-(α12*α34*(-α15 + α23 + α34)*(α12 + α23 - α45)*(α12 + α15 + α23 + α34 + α45)*
       (α12 + α23 + α34 - 2*(α15 + α45))) + (α12^2*α15 + α12*α15^2 + 
       α34*(-(α12*(α12 + 2*α23 + α34)) + α34*α45 + α45^2))^2)*ζ3^2))/64

==> F2435o2.txt <==
αl^2*(α12 - β124)*(α56 - β356)*ζ2

==> F2435o3.txt <==
-(αl^3*(α12^2*(α56 - β356) + α12*(2*α35*α56 + α56^2 - 2*α56*β124 + 2*α56*β127 + 2*α24*(α56 - β356) - 
     2*α56*β356 + 2*β124*β356 - 2*β127*β356 + β356^2 + α34*(-α56 + β356) + 2*α56*β567 - 2*β356*β567) + 
   β124*(-2*α35*α56 + α34*(α56 - β356) - (α56 - β356)*(α56 - β124 + 2*β127 - β356 + 2*β567)))*ζ3)

==> F2435o4.txt <==
(αl^4*(4*α12^3*(α56 - β356) + α12^2*(-4*α34*α56 + 5*α35*α56 + 4*α56^2 - 12*α56*β124 + 8*α56*β127 - 
     7*α56*β234 - 3*α17*(α56 - β356) + 12*α24*(α56 - β356) + 4*α34*β356 - 8*α56*β356 + 12*β124*β356 - 
     8*β127*β356 + 7*β234*β356 + 4*β356^2 + 12*α56*β567 - 12*β356*β567) + 
   α12*(14*α34^2*α56 - 5*α34*α35*α56 - 5*α35^2*α56 - 4*α34*α56^2 + 12*α35*α56^2 + 4*α56^3 + 
     7*α35*α56*α67 - 3*α56^2*α67 + 15*α34*α56*β124 - 10*α35*α56*β124 - 8*α56^2*β124 + 12*α56*β124^2 - 
     12*α34*α56*β127 + 7*α35*α56*β127 + 12*α56^2*β127 - 13*α56*β124*β127 + 12*α56*β127^2 + 
     7*α56*β124*β234 + 10*α35*α56*β345 - 7*α56^2*β345 - 5*α24^2*(α56 - β356) + 
     α17*(7*α24 + 3*β124)*(α56 - β356) - 14*α34^2*β356 + 15*α34*α56*β356 - 7*α35*α56*β356 - 
     12*α56^2*β356 + 3*α56*α67*β356 - 15*α34*β124*β356 + 16*α56*β124*β356 - 12*β124^2*β356 + 
     12*α34*β127*β356 - 24*α56*β127*β356 + 13*β124*β127*β356 - 12*β127^2*β356 - 7*β124*β234*β356 + 
     7*α56*β345*β356 - 11*α34*β356^2 + 12*α56*β356^2 - 8*β124*β356^2 + 12*β127*β356^2 - 4*β356^3 - 
     12*α34*α56*β567 + 10*α35*α56*β567 + 8*α56^2*β567 - 24*α56*β124*β567 + 7*α56*β127*β567 + 
     12*α34*β356*β567 - 13*α56*β356*β567 + 24*β124*β356*β567 - 7*β127*β356*β567 + 5*β356^2*β567 + 
     12*α56*β567^2 - 12*β356*β567^2 + α24*(17*α35*α56 - 5*α34*(α56 - β356) + 
       (α56 - β356)*(5*α56 - 7*β124 + 10*β127 + 10*β234 - 5*β356 + 7*β567))) + 
   β124*(5*α35^2*α56 - 14*α34^2*(α56 - β356) - α35*α56*(12*α56 + 7*α67 - 5*β124 + 7*β127 + 10*β345 - 
       7*β356 + 10*β567) - (α56 - β356)*(4*α56^2 + 4*β124^2 - 5*β124*β127 + 12*β127^2 + 4*β124*β356 - 
       12*β127*β356 + 4*β356^2 - α56*(3*α67 + 4*β124 - 12*β127 + 7*β345 + 8*β356 - 8*β567) - 12*β124*β567 + 
       7*β127*β567 - 5*β356*β567 + 12*β567^2) + 
     α34*(5*α35*α56 + (α56 - β356)*(4*α56 - 11*β124 + 12*β127 - 11*β356 + 12*β567))))*ζ2^2)/10

==> F243o2.txt <==
-((β234 + β245 - α16 - α24)*(β134 - α13 + α24 - α34)*αl^2*ζ2)

==> F243o3.txt <==
((β123 - β124 + β134 - β235 + β245 - β345 - 2*α13)*(β123*(4*β124 - 2*α12) + 
   β124*(2*β134 + β234 - β235 + β245 + 3*β345 - 2*α12 - 2*α13) - α12*(3*β234 - β235 + β245 + 3*β345 + 2*α13))*αl^3*ζ3)/4

==> F243o4.txt <==
-((β123 - β124 + β134 - β235 + β245 - β345 - 2*α13)*(2*β124^3 + β123^2*(29*β124 - 18*α12) - β124^2*(3*β345 + 7*α12) + 
    β123*(7*β124^2 + β124*(7*β134 - 5*β234 - 12*β235 + 12*β245 + 19*β345 - 55*α12 - 24*α13) + 
      α12*(10*β134 + 6*β234 + 13*β235 - 6*β245 - 8*β345 + 38*α12 - 8*α13)) + 
    β124*(6*β134^2 + 7*β234^2 + 2*β235^2 - 4*β235*β245 + 2*β245^2 - 8*β235*β345 + 8*β245*β345 + 14*β345^2 + 3*β235*α12 - 
      16*β245*α12 - 12*β345*α12 + 32*α12^2 + β134*(11*β234 - β235 + β245 + 6*β345 + 5*α12 - 2*α13) + 8*β235*α13 - 
      8*β245*α13 - 16*β345*α13 + 36*α12*α13 + 8*α13^2 + β234*(3*β235 - 3*β245 - 2*β345 + α12 + 6*α13)) - 
    α12*(19*β234^2 + β134*(5*β234 - 2*β235 - 5*(β245 + β345 - 2*α12 - 4*α13)) + 
      β234*(4*β235 + 3*β245 + 9*β345 + 14*α12 + 20*α13) + 2*(β235^2 + β245^2 + 7*β345^2 - 2*β345*α12 + 14*α12^2 + 3*β345*α13 + 
        14*α12*α13 - 6*α13^2 + β245*(4*β345 - 5*α12 + 2*α13) + β235*(-2*β245 - 4*β345 + 2*α12 + 5*α13))))*αl^4*ζ2^2)/40

==> F243o5.txt <==
((β123 - β124 + β134 - β235 + β245 - β345 - 2*α13)*αl^5*
  ((β123^3*(8*β124 - 6*α12) + β124^3*(β234 + β235 - β245 - 7*β345 + 8*α12 + 2*α13) - 
     β124^2*(-6*β235*β345 + 6*β245*β345 + 10*β345^2 + β235*α12 + 3*β245*α12 - 37*β345*α12 + 26*α12^2 + β234*(-2*β345 + α12) + 
       4*β134*(β345 + α12) - 12*β345*α13 + 2*α12*α13) + 
     β123^2*(α12*(4*β134 + 7*β234 + 11*β235 - 3*β245 + β345 + 18*α12 + 6*α13) - 
       β124*(4*β134 + 9*β234 + 5*(β235 - β245 + β345 + 4*α12 + 2*α13))) + 
     β124*(β234^3 + β234^2*(-β235 + β245 + β345 - 6*α12 - 2*α13) + β134^2*(3*β234 + 3*β235 - 3*β245 - β345 + 4*α12 + 6*α13) - 
       2*β234*(β235^2 + β245^2 + 2*β345^2 - 2*β345*α12 + 5*α12^2 - β235*(2*β245 + β345 - 6*α12 - 4*α13) + 
         β245*(β345 + α12 - 4*α13) - 2*β345*α13 + 8*α12*α13 + 4*α13^2) + 
       2*β134*(2*β234^2 - β235^2 - β245^2 - β245*β345 - 2*β345^2 - β245*α12 + 7*β345*α12 + 2*α12^2 + 
         β235*(2*β245 + β345 - 7*α12 - 4*α13) + 4*β245*α13 + 2*β345*α13 - 4*α13^2 + β234*(β235 - β245 + α12 + 2*α13)) - 
       2*α12*(3*β235^2 + 2*β245^2 - 11*β345^2 + 23*β345*α12 - 10*α12^2 + 4*β345*α13 + 18*α12*α13 + 16*α13^2 - 
         β245*(β345 + 7*α12 + 6*α13) + β235*(3*β245 + 6*β345 + 7*α12 + 6*α13))) - 
     2*β123*(4*β124^3 + β124^2*(-2*β134 + 2*β235 - 2*β245 + 10*β345 - 13*α12 + 4*α13) + 
       β124*(2*β134^2 - β234^2 + β235*β345 - β245*β345 + 5*β345^2 - 7*β235*α12 + 13*β245*α12 - 17*β345*α12 + 4*α12^2 + 
         β134*(β234 - 3*β235 + 3*β245 + 7*β345 - 6*α13) + β234*(-3*β235 + 3*β245 + 8*β345 - 5*α12 - 6*α13) + 2*β345*α13 - 
         30*α12*α13) + α12*(-β134^2 + 3*β235^2 + β235*β245 - 4*β235*β345 - β245*β345 - 5*β345^2 + 15*β235*α12 - 7*β245*α12 + 
         3*β345*α12 + 6*α12^2 + 12*β235*α13 + 8*β245*α13 - 6*β345*α13 + 30*α12*α13 + 
         β134*(-3*β234 + β235 - 3*β245 - 5*β345 + 8*α13) + β234*(8*β235 - β245 - 10*β345 + 7*α12 + 10*α13))) + 
     α12*(-3*β234^3 + β134^2*(-β234 - 5*β235 + β245 + β345 - 2*α12 - 14*α13) + β234^2*(5*β235 + β245 - β345 + 8*α12 + 6*α13) - 
       2*β134*(2*β234^2 + 2*β235^2 - β245^2 - 3*β245*β345 - 2*β345^2 + β235*(3*β245 - 2*β345 - α12) + β245*α12 + 3*β345*α12 + 
         2*α12^2 + 8*β245*α13 + 2*β345*α13 + 2*α12*α13 - 12*α13^2 + β234*(2*β235 - β245 + 5*α12 + 4*α13)) + 
       2*β234*(4*β235^2 + β245^2 + 2*β345^2 - 5*β345*α12 + 8*α12^2 - β235*(β245 + 4*β345 - 15*α12 - 14*α13) - 2*β345*α13 + 
         20*α12*α13 + 12*α13^2 + β245*(-β345 + 5*α12 + 4*α13)) + 4*(β245^2*α12 + 3*β235^2*(α12 + α13) - 
         β245*(α12^2 - 3*α12*α13 + 2*(β345 - 3*α13)*α13) + 3*α12*(-β345^2 + β345*(α12 - α13) + 
           4*α13*(α12 + α13)) + β235*(7*α12^2 - 3*β345*α13 + 13*α12*α13 + 6*α13^2 + β245*(2*α12 + α13)))))*ζ2*
    ζ3 + (β123^3*(23*β124 - 8*α12) + β124^3*(4*β134 + 2*β234 - 2*β235 + 2*β245 + 15*β345 - 13*α12 - 4*α13) + 
     β124^2*(-7*β234*β345 - 11*β235*β345 + 11*β245*β345 + 15*β345^2 + 4*β134*(β345 - α12) - 11*β234*α12 + 4*β235*α12 + 
       7*β245*α12 - 77*β345*α12 + 44*α12^2 - 22*β345*α13 + 6*α12*α13) - 
     α12*(15*β234^3 - β235^3 + 3*β235^2*β245 - 3*β235*β245^2 + β245^3 + 5*β235^2*β345 - 10*β235*β245*β345 + 5*β245^2*β345 - 
       11*β235*β345^2 + 11*β245*β345^2 + 15*β345^3 + 18*β235^2*α12 + 26*β235*β245*α12 + 12*β235*β345*α12 - 22*β245*β345*α12 - 
       30*β345^2*α12 + 36*β235*α12^2 + 8*β245*α12^2 + 60*β345*α12^2 + 20*β235^2*α13 + 22*β235*β245*α13 + 2*β245^2*α13 - 
       10*β245*β345*α13 + 4*β345^2*α13 + 80*β235*α12*α13 + 44*β245*α12*α13 + 16*β345*α12*α13 + 88*α12^2*α13 + 
       36*β235*α13^2 + 36*β245*α13^2 - 12*β345*α13^2 + 88*α12*α13^2 + 16*α13^3 - β134^2*(11*β235 + 16*α13) + 
       β234^2*(13*β235 + 11*β245 + 15*β345 + 30*α12 + 34*α13) + β234*(-13*β134*β235 + 14*β235^2 + 3*β235*β245 + 5*β245^2 - 
         5*β235*β345 + 15*β345^2 + 48*β235*α12 + 22*β245*α12 + 60*α12^2 + 16*β134*α13 + 56*β235*α13 + 28*β245*α13 + 
         14*β345*α13 + 104*α12*α13 + 32*α13^2) + β134*(-9*β235^2 + β235*(-13*β245 + 5*β345 + 2*α13) + 
         4*α13*(-4*β245 + 4*β345 + 7*α13))) + β123^2*(8*β124^2 + β124*(22*β134 + 7*β234 - 15*β235 + 15*β245 + 46*β345 - 59*α12 - 
         30*α13) + α12*(-16*β234 + β235 - 4*(2*β245 + 6*β345 - 4*α12 + 7*α13))) + 
     β124*(4*β134^3 + β234^3 - β235^3 + 3*β235^2*β245 - 3*β235*β245^2 + β245^3 + 5*β235^2*β345 - 10*β235*β245*β345 + 5*β245^2*β345 - 
       11*β235*β345^2 + 11*β245*β345^2 + 15*β345^3 + 5*β235^2*α12 + 21*β235*β245*α12 - 4*β245^2*α12 + 33*β235*β345*α12 - 
       38*β245*β345*α12 - 58*β345^2*α12 + 6*β235*α12^2 - 6*β245*α12^2 + 134*β345*α12^2 - 52*α12^3 + 
       β134^2*(6*β234 - 6*β235 + 6*β245 + 5*β345 + α12 - 12*α13) + β234^2*(-β235 + β245 + 5*β345 - 2*α12 - 2*α13) - 
       6*β235^2*α13 + 12*β235*β245*α13 - 6*β245^2*α13 + 20*β235*β345*α13 - 20*β245*β345*α13 - 22*β345^2*α13 + 
       22*β245*α12*α13 + 78*β345*α12*α13 + 12*α12^2*α13 - 12*β235*α13^2 + 12*β245*α13^2 + 20*β345*α13^2 + 
       12*α12*α13^2 - 8*α13^3 + β234*(β235^2 + β245^2 + 2*β345^2 + 9*β345*α12 + 30*α12^2 + 
         β245*(-5*β345 + 7*α12 - 4*α13) + 10*β345*α13 + 28*α12*α13 + 4*α13^2 + 
         β235*(-2*β245 + 5*β345 + 6*α12 + 4*α13)) + β134*(4*β234^2 + 4*β235^2 + 4*β245^2 + 5*β245*β345 + 13*β345^2 - β245*α12 - 
         21*β345*α12 + 16*α12^2 + β234*(-4*β235 + 4*β245 + 5*β345 + 3*α12 - 8*α13) - 16*β245*α13 - 10*β345*α13 + 
         10*α12*α13 + 16*α13^2 + β235*(-8*β245 - 5*β345 + 23*α12 + 16*α13))) + 
     β123*(17*β124^3 + β124^2*(4*β134 + 11*β234 + 7*β235 - 7*β245 + 41*β345 - 52*α12 + 14*α13) + 
       β124*(11*β134^2 + 6*β234^2 + 8*β235^2 - 16*β235*β245 + 8*β245^2 - 21*β235*β345 + 21*β245*β345 + 41*β345^2 + 7*β235*α12 - 
         3*β245*α12 - 143*β345*α12 + 92*α12^2 + β134*(9*β234 - 13*β235 + 13*β245 + 27*β345 - 26*α12 - 26*α13) + 
         32*β235*α13 - 32*β245*α13 - 42*β345*α13 + 14*α12*α13 + 32*α13^2 + 
         β234*(3*β235 - 3*β245 + 6*β345 - 31*α12 + 6*α13)) + α12*(2*β234^2 + 5*β235^2 + 21*β235*β245 - 4*β245^2 + 11*β235*β345 - 
         16*β245*β345 - 28*β345^2 + 28*β235*α12 + 8*β245*α12 + 68*β345*α12 - 16*α12^2 + 4*β134*(β235 - α13) + 20*β235*α13 + 
         30*β245*α13 - 18*β345*α13 + 72*α12*α13 + 36*α13^2 + β234*(25*β235 + 6*β245 - 18*β345 + 52*α12 + 18*α13))))*ζ5))/
 16

==> F243o6.txt <==
-((β123 - β124 + β134 - β235 + β245 - β345 - 2*α13)*αl^6*(48*β124^5*ζ2^3 - 24*β124^4*(3*β345 + 11*α12)*ζ2^3 + 
    4*β123^4*(7*β124*(157*ζ2^3 + 30*ζ3^2) - 3*α12*(183*ζ2^3 + 70*ζ3^2)) + 
    2*β123^3*(240*β124^2*(5*ζ2^3 - 7*ζ3^2) + 6*α12*(140*β134*ζ2^3 + 101*β234*ζ2^3 + 214*β235*ζ2^3 - 143*β245*ζ2^3 - 
        205*β345*ζ2^3 + 752*α12*ζ2^3 - 202*α13*ζ2^3 + 70*β234*ζ3^2 + 210*β235*ζ3^2 - 70*β245*ζ3^2 + 210*α12*ζ3^2 + 
        140*α13*ζ3^2) - β124*(-596*β134*ζ2^3 + 1205*β234*ζ2^3 + 1801*β235*ζ2^3 - 1801*β245*ζ2^3 - 2683*β345*ζ2^3 + 
        8470*α12*ζ2^3 + 3602*α13*ζ2^3 - 210*β134*ζ3^2 + 315*β234*ζ3^2 + 525*β235*ζ3^2 - 525*β245*ζ3^2 + 
        525*β345*ζ3^2 + 420*α12*ζ3^2 + 1050*α13*ζ3^2)) + β124^3*(480*β134^2*ζ2^3 + 69*β235^2*ζ2^3 - 138*β235*β245*ζ2^3 + 
      69*β245^2*ζ2^3 - 488*β235*β345*ζ2^3 + 488*β245*β345*ζ2^3 + 999*β345^2*ζ2^3 + 526*β235*α12*ζ2^3 - 
      566*β245*α12*ζ2^3 - 1526*β345*α12*ζ2^3 + 2072*α12^2*ζ2^3 + 276*β235*α13*ζ2^3 - 276*β245*α13*ζ2^3 - 
      976*β345*α13*ζ2^3 + 1228*α12*α13*ζ2^3 + 276*α13^2*ζ2^3 - 210*β235^2*ζ3^2 + 420*β235*β245*ζ3^2 - 
      210*β245^2*ζ3^2 + 1470*β235*β345*ζ3^2 - 1470*β245*β345*ζ3^2 - 2520*β345^2*ζ3^2 - 1890*β235*α12*ζ3^2 + 
      1470*β245*α12*ζ3^2 + 6090*β345*α12*ζ3^2 - 3360*α12^2*ζ3^2 - 840*β235*α13*ζ3^2 + 840*β245*α13*ζ3^2 + 
      2940*β345*α13*ζ3^2 - 2940*α12*α13*ζ3^2 - 840*α13^2*ζ3^2 + 15*β234^2*(27*ζ2^3 + 14*ζ3^2) + 
      β234*(-6*β235*ζ2^3 + 6*β245*ζ2^3 + 320*β345*ζ2^3 + 238*α12*ζ2^3 - 12*α13*ζ2^3 - 210*β345*ζ3^2 + 
        630*α12*ζ3^2) + 4*β134*(-36*β235*ζ2^3 + 36*β245*ζ2^3 + 202*β345*ζ2^3 + 2*α12*ζ2^3 - 72*α13*ζ2^3 + 
        105*β235*ζ3^2 - 105*β245*ζ3^2 - 420*β345*ζ3^2 + 525*α12*ζ3^2 + 210*α13*ζ3^2 + 3*β234*(68*ζ2^3 + 35*ζ3^2))) - 
    β124^2*(-128*β235^2*β345*ζ2^3 + 256*β235*β245*β345*ζ2^3 - 128*β245^2*β345*ζ2^3 + 608*β235*β345^2*ζ2^3 - 
      608*β245*β345^2*ζ2^3 - 384*β345^3*ζ2^3 - 181*β235^2*α12*ζ2^3 - 620*β235*β245*α12*ζ2^3 - 11*β245^2*α12*ζ2^3 - 
      2072*β235*β345*α12*ζ2^3 + 1702*β245*β345*α12*ζ2^3 + 5057*β345^2*α12*ζ2^3 + 264*β235*α12^2*ζ2^3 - 
      1724*β245*α12^2*ζ2^3 - 5228*β345*α12^2*ζ2^3 + 4348*α12^3*ζ2^3 - 512*β235*β345*α13*ζ2^3 + 
      512*β245*β345*α13*ζ2^3 + 1216*β345^2*α13*ζ2^3 - 80*β235*α12*α13*ζ2^3 + 76*β245*α12*α13*ζ2^3 - 
      2484*β345*α12*α13*ζ2^3 + 1872*α12^2*α13*ζ2^3 - 512*β345*α13^2*ζ2^3 + 84*α12*α13^2*ζ2^3 + 
      420*β235^2*β345*ζ3^2 - 840*β235*β245*β345*ζ3^2 + 420*β245^2*β345*ζ3^2 - 2100*β235*β345^2*ζ3^2 + 2100*β245*β345^2*ζ3^2 + 
      2520*β345^3*ζ3^2 + 420*β235^2*α12*ζ3^2 + 1470*β235*β245*α12*ζ3^2 - 210*β245^2*α12*ζ3^2 + 
      5250*β235*β345*α12*ζ3^2 - 6300*β245*β345*α12*ζ3^2 - 13650*β345^2*α12*ζ3^2 - 2100*β235*α12^2*ζ3^2 + 
      3780*β245*α12^2*ζ3^2 + 19740*β345*α12^2*ζ3^2 - 6720*α12^3*ζ3^2 + 1680*β235*β345*α13*ζ3^2 - 
      1680*β245*β345*α13*ζ3^2 - 4200*β345^2*α13*ζ3^2 + 840*β235*α12*α13*ζ3^2 + 8400*β345*α12*α13*ζ3^2 - 
      840*α12^2*α13*ζ3^2 + 1680*β345*α13^2*ζ3^2 + 840*α12*α13^2*ζ3^2 + 
      24*β134^2*(β345*ζ2^3 + 41*α12*ζ2^3 + 35*β345*ζ3^2 + 35*α12*ζ3^2) + 
      β234^2*(284*β345*ζ2^3 + 25*α12*(53*ζ2^3 + 42*ζ3^2)) + 4*β134*(-97*β245*β345*ζ2^3 - 139*β345^2*ζ2^3 - 
        88*β245*α12*ζ2^3 + 778*β345*α12*ζ2^3 + 50*α12^2*ζ2^3 + 194*β345*α13*ζ2^3 - 150*α12*α13*ζ2^3 + 
        315*β245*β345*ζ3^2 + 735*β345^2*ζ3^2 + 105*β245*α12*ζ3^2 - 1575*β345*α12*ζ3^2 + 1260*α12^2*ζ3^2 - 
        630*β345*α13*ζ3^2 + 525*α12*α13*ζ3^2 + β235*(97*β345*ζ2^3 - 134*α12*ζ2^3 - 315*β345*ζ3^2 + 210*α12*ζ3^2) + 
        β234*(109*β345*ζ2^3 + 580*α12*ζ2^3 + 105*β345*ζ3^2 + 315*α12*ζ3^2)) + 
      2*β234*(26*β345^2*ζ2^3 + 1109*β345*α12*ζ2^3 - 282*α12^2*ζ2^3 + 132*β345*α13*ζ2^3 - 334*α12*α13*ζ2^3 + 
        420*β345^2*ζ3^2 - 2100*β345*α12*ζ3^2 + 3150*α12^2*ζ3^2 - 420*β345*α13*ζ3^2 + 1260*α12*α13*ζ3^2 - 
        3*β245*(22*β345*ζ2^3 + 55*α12*ζ2^3 - 70*β345*ζ3^2) + β235*(66*β345*ζ2^3 - 412*α12*ζ2^3 - 210*β345*ζ3^2 + 
          735*α12*ζ3^2))) + β123^2*(20*β124^3*(103*ζ2^3 - 210*ζ3^2) + 
      4*β124^2*(240*β134*ζ2^3 + 143*β234*ζ2^3 - 97*β235*ζ2^3 + 97*β245*ζ2^3 + 867*β345*ζ2^3 - 2213*α12*ζ2^3 - 
        194*α13*ζ2^3 + 210*β234*ζ3^2 + 210*β235*ζ3^2 - 210*β245*ζ3^2 - 2730*β345*ζ3^2 + 4410*α12*ζ3^2 + 
        420*α13*ζ3^2) - α12*(1107*β235^2*ζ2^3 - 3080*β235*β245*ζ2^3 + 969*β245^2*ζ2^3 - 3148*β235*β345*ζ2^3 + 
        2910*β245*β345*ζ2^3 + 3717*β345^2*ζ2^3 + 5484*β235*α12*ζ2^3 - 5952*β245*α12*ζ2^3 - 8128*β345*α12*ζ2^3 + 
        15084*α12^2*ζ2^3 + 3992*β235*α13*ζ2^3 - 340*β245*α13*ζ2^3 + 924*β345*α13*ζ2^3 + 6256*α12*α13*ζ2^3 - 
        7308*α13^2*ζ2^3 + 1680*β235^2*ζ3^2 - 1050*β235*β245*ζ3^2 + 210*β245^2*ζ3^2 - 4410*β235*β345*ζ3^2 - 
        3570*β345^2*ζ3^2 + 7980*β235*α12*ζ3^2 - 2940*β245*α12*ζ3^2 + 1260*β345*α12*ζ3^2 + 1680*α12^2*ζ3^2 + 
        5040*β235*α13*ζ3^2 - 5880*β345*α13*ζ3^2 + 14280*α12*α13*ζ3^2 - 840*α13^2*ζ3^2 + 
        β234^2*(3193*ζ2^3 - 1470*ζ3^2) + 420*β134^2*(ζ2^3 - 2*ζ3^2) - 28*β134*(-54*β234*ζ2^3 - 20*β235*ζ2^3 + 
          54*β245*ζ2^3 + 60*β345*ζ2^3 - 186*α12*ζ2^3 - 214*α13*ζ2^3 + 30*β234*ζ3^2 + 15*β235*ζ3^2 + 30*β245*ζ3^2 + 
          30*β345*ζ3^2 + 60*α12*ζ3^2 - 135*α13*ζ3^2) + 2*β234*(1076*β235*ζ2^3 - 571*β245*ζ2^3 + 119*β345*ζ2^3 + 
          1924*α12*ζ2^3 + 2194*α13*ζ2^3 + 525*β235*ζ3^2 - 630*β245*ζ3^2 - 2940*β345*ζ3^2 + 1470*α12*ζ3^2 + 
          840*α13*ζ3^2)) + β124*(1861*β235^2*ζ2^3 - 3722*β235*β245*ζ2^3 + 1861*β245^2*ζ2^3 - 4680*β235*β345*ζ2^3 + 
        4680*β245*β345*ζ2^3 + 5791*β345^2*ζ2^3 + 7362*β235*α12*ζ2^3 - 10978*β245*α12*ζ2^3 - 19186*β345*α12*ζ2^3 + 
        27176*α12^2*ζ2^3 + 7444*β235*α13*ζ2^3 - 7444*β245*α13*ζ2^3 - 9360*β345*α13*ζ2^3 + 23788*α12*α13*ζ2^3 + 
        7444*α13^2*ζ2^3 + 210*β235^2*ζ3^2 - 420*β235*β245*ζ3^2 + 210*β245^2*ζ3^2 - 1890*β235*β345*ζ3^2 + 
        1890*β245*β345*ζ3^2 - 4620*β345^2*ζ3^2 + 6090*β235*α12*ζ3^2 - 3150*β245*α12*ζ3^2 + 15750*β345*α12*ζ3^2 - 
        5040*α12^2*ζ3^2 + 840*β235*α13*ζ3^2 - 840*β245*α13*ζ3^2 - 3780*β345*α13*ζ3^2 + 24780*α12*α13*ζ3^2 + 
        840*α13^2*ζ3^2 + 28*β134^2*(47*ζ2^3 - 30*ζ3^2) + β234^2*(2557*ζ2^3 + 630*ζ3^2) + 
        4*β134*(503*β234*ζ2^3 - 155*β235*ζ2^3 + 155*β245*ζ2^3 + 205*β345*ζ2^3 + 108*α12*ζ2^3 - 310*α13*ζ2^3 - 
          105*β234*ζ3^2 + 315*β235*ζ3^2 - 315*β245*ζ3^2 - 210*β345*ζ3^2 - 1365*α12*ζ3^2 + 630*α13*ζ3^2) + 
        2*β234*(1551*β235*ζ2^3 - 1551*β245*ζ2^3 - 1930*β345*ζ2^3 + 1521*α12*ζ2^3 + 3102*α13*ζ2^3 + 840*β235*ζ3^2 - 
          840*β245*ζ3^2 - 1365*β345*ζ3^2 + 4725*α12*ζ3^2 + 1680*α13*ζ3^2))) + 
    2*β123*(132*β124^4*ζ2^3 + β124^3*(163*β234*ζ2^3 - 313*β235*ζ2^3 + 313*β245*ζ2^3 + 967*β345*ζ2^3 - 1826*α12*ζ2^3 - 
        626*α13*ζ2^3 - 105*β234*ζ3^2 + 945*β235*ζ3^2 - 945*β245*ζ3^2 - 3255*β345*ζ3^2 + 3780*α12*ζ3^2 + 
        1890*α13*ζ3^2 + 14*β134*(34*ζ2^3 - 75*ζ3^2)) + β124^2*(5*β235^2*ζ2^3 - 10*β235*β245*ζ2^3 + 5*β245^2*ζ2^3 - 
        616*β235*β345*ζ2^3 + 616*β245*β345*ζ2^3 + 1675*β345^2*ζ2^3 + 692*β235*α12*ζ2^3 - 930*β245*α12*ζ2^3 - 
        4830*β345*α12*ζ2^3 + 5400*α12^2*ζ2^3 + 20*β235*α13*ζ2^3 - 20*β245*α13*ζ2^3 - 1232*β345*α13*ζ2^3 + 
        1816*α12*α13*ζ2^3 + 20*α13^2*ζ2^3 + 1890*β235*β345*ζ3^2 - 1890*β245*β345*ζ3^2 - 4830*β345^2*ζ3^2 - 
        2100*β235*α12*ζ3^2 + 2520*β245*α12*ζ3^2 + 16380*β345*α12*ζ3^2 - 10500*α12^2*ζ3^2 + 3780*β345*α13*ζ3^2 - 
        2520*α12*α13*ζ3^2 + 12*β134^2*(41*ζ2^3 + 35*ζ3^2) + β234^2*(547*ζ2^3 + 210*ζ3^2) + 
        2*β134*(517*β234*ζ2^3 + 25*β235*ζ2^3 - 25*β245*ζ2^3 + 501*β345*ζ2^3 - 190*α12*ζ2^3 + 50*α13*ζ2^3 + 
          315*β234*ζ3^2 - 105*β235*ζ3^2 + 105*β245*ζ3^2 - 1155*β345*ζ3^2 + 1260*α12*ζ3^2 - 210*α13*ζ3^2) + 
        2*β234*(30*β235*ζ2^3 - 30*β245*ζ2^3 + 193*β345*ζ2^3 - 347*α12*ζ2^3 + 60*α13*ζ2^3 - 105*β235*ζ3^2 + 
          105*β245*ζ3^2 - 210*β345*ζ3^2 + 1260*α12*ζ3^2 - 210*α13*ζ3^2)) + 
      β124*(-240*β235^3*ζ2^3 + 720*β235^2*β245*ζ2^3 - 720*β235*β245^2*ζ2^3 + 240*β245^3*ζ2^3 + 968*β235^2*β345*ζ2^3 - 
        1936*β235*β245*β345*ζ2^3 + 968*β245^2*β345*ζ2^3 - 1664*β235*β345^2*ζ2^3 + 1664*β245*β345^2*ζ2^3 + 1560*β345^3*ζ2^3 - 
        791*β235^2*α12*ζ2^3 + 3514*β235*β245*α12*ζ2^3 - 1815*β245^2*α12*ζ2^3 + 4414*β235*β345*α12*ζ2^3 - 
        5958*β245*β345*α12*ζ2^3 - 8383*β345^2*α12*ζ2^3 - 2218*β235*α12^2*ζ2^3 + 6446*β245*α12^2*ζ2^3 + 
        11438*β345*α12^2*ζ2^3 - 10148*α12^3*ζ2^3 - 1440*β235^2*α13*ζ2^3 + 2880*β235*β245*α13*ζ2^3 - 
        1440*β245^2*α13*ζ2^3 + 3872*β235*β345*α13*ζ2^3 - 3872*β245*β345*α13*ζ2^3 - 3328*β345^2*α13*ζ2^3 - 
        4492*β235*α12*α13*ζ2^3 + 8220*β245*α12*α13*ζ2^3 + 9212*β345*α12*α13*ζ2^3 - 10920*α12^2*α13*ζ2^3 - 
        2880*β235*α13^2*ζ2^3 + 2880*β245*α13^2*ζ2^3 + 3872*β345*α13^2*ζ2^3 - 7652*α12*α13^2*ζ2^3 - 
        1920*α13^3*ζ2^3 + 210*β235^2*β345*ζ3^2 - 420*β235*β245*β345*ζ3^2 + 210*β245^2*β345*ζ3^2 - 210*β235*β345^2*ζ3^2 + 
        210*β245*β345^2*ζ3^2 - 1260*β345^3*ζ3^2 - 2310*β235^2*α12*ζ3^2 - 1050*β235*β245*α12*ζ3^2 - 
        1260*β245^2*α12*ζ3^2 - 840*β235*β345*α12*ζ3^2 + 210*β245*β345*α12*ζ3^2 + 11130*β345^2*α12*ζ3^2 - 
        5460*β235*α12^2*ζ3^2 - 1260*β245*α12^2*ζ3^2 - 16380*β345*α12^2*ζ3^2 + 2520*α12^3*ζ3^2 + 
        840*β235*β345*α13*ζ3^2 - 840*β245*β345*α13*ζ3^2 - 420*β345^2*α13*ζ3^2 - 7980*β235*α12*α13*ζ3^2 + 
        3360*β245*α12*α13*ζ3^2 + 7980*β345*α12*α13*ζ3^2 - 20160*α12^2*α13*ζ3^2 + 840*β345*α13^2*ζ3^2 - 
        11760*α12*α13^2*ζ3^2 + 2*β134^3*(74*ζ2^3 - 105*ζ3^2) - 21*β234^3*(9*ζ2^3 - 5*ζ3^2) - 
        β234^2*(593*β235*ζ2^3 - 593*β245*ζ2^3 - 829*β345*ζ2^3 + 3097*α12*ζ2^3 + 1186*α13*ζ2^3 + 315*β235*ζ3^2 - 
          315*β245*ζ3^2 - 105*β345*ζ3^2 + 2940*α12*ζ3^2 + 630*α13*ζ3^2) + 
        β134^2*(123*β234*ζ2^3 - 321*β235*ζ2^3 + 321*β245*ζ2^3 - β345*ζ2^3 - 822*α12*ζ2^3 - 642*α13*ζ2^3 + 
          315*β234*ζ3^2 + 945*β235*ζ3^2 - 945*β245*ζ3^2 - 315*β345*ζ3^2 - 420*α12*ζ3^2 + 1890*α13*ζ3^2) + 
        2*β134*(112*β245^2*ζ2^3 + 69*β245*β345*ζ2^3 + 177*β345^2*ζ2^3 + 57*β245*α12*ζ2^3 - 559*β345*α12*ζ2^3 - 
          964*α12^2*ζ2^3 - 448*β245*α13*ζ2^3 - 138*β345*α13*ζ2^3 - 344*α12*α13*ζ2^3 + 448*α13^2*ζ2^3 - 
          315*β245^2*ζ3^2 - 105*β245*β345*ζ3^2 - 630*β345^2*ζ3^2 - 420*β245*α12*ζ3^2 + 210*β345*α12*ζ3^2 + 
          1680*α12^2*ζ3^2 + 1260*β245*α13*ζ3^2 + 210*β345*α13*ζ3^2 + 1680*α12*α13*ζ3^2 - 1260*α13^2*ζ3^2 + 
          7*β235^2*(16*ζ2^3 - 45*ζ3^2) + β234^2*(13*ζ2^3 + 315*ζ3^2) + β235*(-224*β245*ζ2^3 - 69*β345*ζ2^3 - 
            77*α12*ζ2^3 + 448*α13*ζ2^3 + 630*β245*ζ3^2 + 105*β345*ζ3^2 + 420*α12*ζ3^2 - 1260*α13*ζ3^2) - 
          β234*(97*β235*ζ2^3 - 97*β245*ζ2^3 + 70*β345*ζ2^3 + 1753*α12*ζ2^3 + 194*α13*ζ2^3 - 315*β235*ζ3^2 + 
            315*β245*ζ3^2 + 210*β345*ζ3^2 - 1260*α12*ζ3^2 - 630*α13*ζ3^2)) - 
        2*β234*(655*β345^2*ζ2^3 + 5*β345*α12*ζ2^3 - 47*α12^2*ζ2^3 - 1798*β345*α13*ζ2^3 + 1598*α12*α13*ζ2^3 + 
          992*α13^2*ζ2^3 + 735*β345^2*ζ3^2 - 4095*β345*α12*ζ3^2 + 6930*α12^2*ζ3^2 - 630*β345*α13*ζ3^2 + 
          3780*α12*α13*ζ3^2 + 1260*α13^2*ζ3^2 + β235^2*(248*ζ2^3 + 315*ζ3^2) + β245^2*(248*ζ2^3 + 315*ζ3^2) + 
          β245*(899*β345*ζ2^3 - 1271*α12*ζ2^3 - 992*α13*ζ2^3 + 315*β345*ζ3^2 - 210*α12*ζ3^2 - 1260*α13*ζ3^2) + 
          β235*(-496*β245*ζ2^3 - 899*β345*ζ2^3 + 839*α12*ζ2^3 + 992*α13*ζ2^3 - 630*β245*ζ3^2 - 315*β345*ζ3^2 + 
            2205*α12*ζ3^2 + 1260*α13*ζ3^2))) + 2*α12*(42*β134^3*ζ2^3 + 126*β235^3*ζ2^3 - 188*β235^2*β245*ζ2^3 + 
        418*β235*β245^2*ζ2^3 - 60*β245^3*ζ2^3 - 250*β235^2*β345*ζ2^3 + 1024*β235*β245*β345*ζ2^3 - 258*β245^2*β345*ζ2^3 + 
        730*β235*β345^2*ζ2^3 - 492*β245*β345^2*ζ2^3 - 438*β345^3*ζ2^3 + 312*β235^2*α12*ζ2^3 - 1199*β235*β245*α12*ζ2^3 + 
        573*β245^2*α12*ζ2^3 - 1172*β235*β345*α12*ζ2^3 + 1921*β245*β345*α12*ζ2^3 + 2516*β345^2*α12*ζ2^3 + 
        1170*β235*α12^2*ζ2^3 - 1782*β245*α12^2*ζ2^3 - 1936*β345*α12^2*ζ2^3 + 2988*α12^3*ζ2^3 + 371*β235^2*α13*ζ2^3 - 
        915*β235*β245*α13*ζ2^3 - 54*β245^2*α13*ζ2^3 - 886*β235*β345*α13*ζ2^3 + 597*β245*β345*α13*ζ2^3 + 
        123*β345^2*α13*ζ2^3 + 2160*β235*α12*α13*ζ2^3 - 1174*β245*α12*α13*ζ2^3 + 418*β345*α12*α13*ζ2^3 + 
        2716*α12^2*α13*ζ2^3 + 852*β235*α13^2*ζ2^3 + 834*β245*α13^2*ζ2^3 + 828*β345*α13^2*ζ2^3 + 
        180*α12*α13^2*ζ2^3 - 1524*α13^3*ζ2^3 - 315*β235^2*β245*ζ3^2 - 105*β235*β245^2*ζ3^2 - 525*β235^2*β345*ζ3^2 + 
        210*β235*β245*β345*ζ3^2 + 525*β235*β345^2*ζ3^2 + 210*β245*β345^2*ζ3^2 + 630*β345^3*ζ3^2 + 1050*β235^2*α12*ζ3^2 - 
        630*β235*β245*α12*ζ3^2 + 420*β245^2*α12*ζ3^2 - 1890*β235*β345*α12*ζ3^2 - 2520*β345^2*α12*ζ3^2 + 
        1890*β235*α12^2*ζ3^2 - 210*β245*α12^2*ζ3^2 + 630*β345*α12^2*ζ3^2 + 420*β235^2*α13*ζ3^2 - 
        735*β235*β245*α13*ζ3^2 + 315*β245^2*α13*ζ3^2 - 2205*β235*β345*α13*ζ3^2 - 1050*β245*β345*α13*ζ3^2 + 
        735*β345^2*α13*ζ3^2 + 2100*β235*α12*α13*ζ3^2 - 1260*β245*α12*α13*ζ3^2 - 7560*β345*α12*α13*ζ3^2 + 
        2940*α12^2*α13*ζ3^2 - 420*β245*α13^2*ζ3^2 - 420*β345*α13^2*ζ3^2 - 840*α12*α13^2*ζ3^2 - 420*α13^3*ζ3^2 + 
        β234^3*(489*ζ2^3 - 630*ζ3^2) + β234^2*(700*β235*ζ2^3 - 41*β245*ζ2^3 + 215*β345*ζ2^3 + 2443*α12*ζ2^3 + 
          801*α13*ζ2^3 - 945*β235*ζ3^2 - 420*β345*ζ3^2 - 1680*α12*ζ3^2 - 2415*α13*ζ3^2) + 
        β134^2*(141*β235*ζ2^3 - 42*β245*ζ2^3 - 42*β345*ζ2^3 + 336*α12*ζ2^3 - 158*α13*ζ2^3 - 420*β235*ζ3^2 + 
          210*β245*ζ3^2 + 420*β345*ζ3^2 - 210*α12*ζ3^2 - 210*α13*ζ3^2 + 42*β234*(4*ζ2^3 + 5*ζ3^2)) + 
        β134*(168*β245^2*ζ2^3 + 441*β245*β345*ζ2^3 + 441*β345^2*ζ2^3 - 735*β245*α12*ζ2^3 - 651*β345*α12*ζ2^3 + 
          1638*α12^2*ζ2^3 - 849*β245*α13*ζ2^3 - 563*β345*α13*ζ2^3 + 1688*α12*α13*ζ2^3 + 1354*α13^2*ζ2^3 + 
          210*β245^2*ζ3^2 + 630*β245*β345*ζ3^2 + 420*β345^2*ζ3^2 + 210*β245*α12*ζ3^2 + 630*β345*α12*ζ3^2 - 
          420*α12^2*ζ3^2 - 105*β245*α13*ζ3^2 - 1575*β345*α13*ζ3^2 + 1260*α12*α13*ζ3^2 + 420*α13^2*ζ3^2 + 
          β235^2*(176*ζ2^3 - 315*ζ3^2) + 105*β234^2*(5*ζ2^3 + 2*ζ3^2) + β234*(361*β235*ζ2^3 - 63*β245*ζ2^3 + 
            42*β345*ζ2^3 + 1071*α12*ζ2^3 - 13*α13*ζ2^3 - 315*β235*ζ3^2 + 420*β245*ζ3^2 + 630*β345*ζ3^2 + 
            210*α12*ζ3^2 - 1155*α13*ζ3^2) + β235*(110*β245*ζ2^3 - 197*β345*ζ2^3 + 347*α12*ζ2^3 + 133*α13*ζ2^3 - 
            525*β245*ζ3^2 + 315*β345*ζ3^2 - 630*α12*ζ3^2 + 315*α13*ζ3^2)) + 
        β234*(326*β345^2*ζ2^3 + 1431*β345*α12*ζ2^3 + 1454*α12^2*ζ2^3 + 154*β345*α13*ζ2^3 + 3008*α12*α13*ζ2^3 + 
          1044*α13^2*ζ2^3 + 1050*β345^2*ζ3^2 - 4830*β345*α12*ζ3^2 + 1050*α12^2*ζ3^2 - 2520*β345*α13*ζ3^2 - 
          4620*α12*α13*ζ3^2 - 840*α13^2*ζ3^2 + 2*β245^2*(71*ζ2^3 + 105*ζ3^2) + β235^2*(304*ζ2^3 + 105*ζ3^2) - 
          β235*(26*β245*ζ2^3 + 242*β345*ζ2^3 - 1317*α12*ζ2^3 - 1028*α13*ζ2^3 + 1050*β245*ζ3^2 + 840*β345*ζ3^2 + 
            420*α12*ζ3^2 + 1155*α13*ζ3^2) - 3*β245*(33*α13*ζ2^3 + 420*α13*ζ3^2 + 70*α12*(2*ζ2^3 + ζ3^2) - 
            2*β345*(94*ζ2^3 + 35*ζ3^2))))) + β124*(240*β134^4*ζ2^3 + 279*β234^4*ζ2^3 + 
      6*β234^3*(41*β235*ζ2^3 - 41*β245*ζ2^3 - 22*β345*ζ2^3 - 65*α12*ζ2^3 + 82*α13*ζ2^3 - 35*β235*ζ3^2 + 35*β245*ζ3^2 - 
        175*α12*ζ3^2 - 70*α13*ζ3^2) + 4*β134^3*(-36*β235*ζ2^3 + 36*β245*ζ2^3 + 38*β345*ζ2^3 + 166*α12*ζ2^3 - 
        72*α13*ζ2^3 + 105*β235*ζ3^2 - 105*β245*ζ3^2 + 105*α12*ζ3^2 + 210*α13*ζ3^2 + 3*β234*(68*ζ2^3 + 35*ζ3^2)) + 
      β234^2*(279*β235^2*ζ2^3 + 279*β245^2*ζ2^3 + 961*β345^2*ζ2^3 - 238*β345*α12*ζ2^3 + 3256*α12^2*ζ2^3 - 
        1256*β345*α13*ζ2^3 + 4376*α12*α13*ζ2^3 + 1116*α13^2*ζ2^3 - 210*β345^2*ζ3^2 - 3990*β345*α12*ζ3^2 + 
        2520*α12^2*ζ3^2 - 1260*β345*α13*ζ3^2 + 1680*α12*α13*ζ3^2 + 
        2*β245*(314*β345*ζ2^3 - 767*α12*ζ2^3 - 558*α13*ζ2^3 + 315*β345*ζ3^2 - 735*α12*ζ3^2) - 
        2*β235*(279*β245*ζ2^3 + 314*β345*ζ2^3 - 189*α12*ζ2^3 - 558*α13*ζ2^3 + 315*β345*ζ3^2 + 105*α12*ζ3^2)) + 
      β134^2*(207*β245^2*ζ2^3 + 228*β245*β345*ζ2^3 + 377*β345^2*ζ2^3 - 462*β245*α12*ζ2^3 + 810*β345*α12*ζ2^3 + 
        1768*α12^2*ζ2^3 - 828*β245*α13*ζ2^3 - 456*β345*α13*ζ2^3 + 1380*α12*α13*ζ2^3 + 828*α13^2*ζ2^3 - 
        630*β245^2*ζ3^2 - 630*β245*β345*ζ3^2 - 420*β345^2*ζ3^2 + 630*β245*α12*ζ3^2 - 630*β345*α12*ζ3^2 + 
        1680*α12^2*ζ3^2 + 2520*β245*α13*ζ3^2 + 1260*β345*α13*ζ3^2 - 2940*α12*α13*ζ3^2 - 2520*α13^2*ζ3^2 + 
        9*β235^2*(23*ζ2^3 - 70*ζ3^2) + 45*β234^2*(27*ζ2^3 + 14*ζ3^2) - 6*β234*(3*β235*ζ2^3 - 3*β245*ζ2^3 - 38*β345*ζ2^3 - 
          241*α12*ζ2^3 + 6*α13*ζ2^3 - 105*β345*ζ3^2 - 105*α12*ζ3^2) - 
        6*β235*(69*β245*ζ2^3 + 38*β345*ζ2^3 - 57*α12*ζ2^3 - 138*α13*ζ2^3 - 210*β245*ζ3^2 - 105*β345*ζ3^2 + 
          315*α12*ζ3^2 + 420*α13*ζ3^2)) + 2*β234*(-276*β345^3*ζ2^3 + 466*β345^2*α12*ζ2^3 + 2612*β345*α12^2*ζ2^3 - 
        884*α12^3*ζ2^3 + 1352*β345^2*α13*ζ2^3 + 232*β345*α12*α13*ζ2^3 + 952*α12^2*α13*ζ2^3 - 
        1264*β345*α13^2*ζ2^3 + 1344*α12*α13^2*ζ2^3 + 480*α13^3*ζ2^3 - 315*β345^3*ζ3^2 + 2730*β345^2*α12*ζ3^2 - 
        10500*β345*α12^2*ζ3^2 + 8400*α12^3*ζ3^2 + 210*β345^2*α13*ζ3^2 - 7980*β345*α12*α13*ζ3^2 + 
        7560*α12^2*α13*ζ3^2 - 1260*β345*α13^2*ζ3^2 + 2520*α12*α13^2*ζ3^2 + 840*α13^3*ζ3^2 + 
        15*β235^3*(4*ζ2^3 + 7*ζ3^2) - 15*β245^3*(4*ζ2^3 + 7*ζ3^2) + β235^2*(-316*β345*ζ2^3 + 324*α12*ζ2^3 + 
          360*α13*ζ2^3 - 315*β345*ζ3^2 + 210*α12*ζ3^2 + 630*α13*ζ3^2 - 45*β245*(4*ζ2^3 + 7*ζ3^2)) + 
        β245^2*(406*α12*ζ2^3 + 90*α13*(4*ζ2^3 + 7*ζ3^2) - β345*(316*ζ2^3 + 315*ζ3^2)) - 
        β245*(β345^2*(676*ζ2^3 + 105*ζ3^2) - 2*β345*(632*α13*ζ2^3 + 630*α13*ζ3^2 + 5*α12*(88*ζ2^3 + 63*ζ3^2)) + 
          2*(90*α13^2*(4*ζ2^3 + 7*ζ3^2) + α12^2*(659*ζ2^3 + 420*ζ3^2) + α12*α13*(733*ζ2^3 + 630*ζ3^2))) + 
        β235*(45*β245^2*(4*ζ2^3 + 7*ζ3^2) + β345^2*(676*ζ2^3 + 105*ζ3^2) - 2*β245*(-316*β345*ζ2^3 + 401*α12*ζ2^3 + 
            360*α13*ζ2^3 - 315*β345*ζ3^2 + 1050*α12*ζ3^2 + 630*α13*ζ3^2) - 
          2*β345*(445*α12*ζ2^3 + 632*α13*ζ2^3 + 1785*α12*ζ3^2 + 630*α13*ζ3^2) + 
          2*(90*α13^2*(4*ζ2^3 + 7*ζ3^2) + 3*α12*α13*(262*ζ2^3 + 665*ζ3^2) + 2*α12^2*(13*ζ2^3 + 735*ζ3^2)))) + 
      4*(12*β235^4*ζ2^3 + 12*β245^4*ζ2^3 + 372*β345^4*ζ2^3 - 966*β345^3*α12*ζ2^3 + 3026*β345^2*α12^2*ζ2^3 - 
        1948*β345*α12^3*ζ2^3 + 1476*α12^4*ζ2^3 - 624*β345^3*α13*ζ2^3 + 2435*β345^2*α12*α13*ζ2^3 - 
        1482*β345*α12^2*α13*ζ2^3 + 1800*α12^3*α13*ζ2^3 + 768*β345^2*α13^2*ζ2^3 - 1340*β345*α12*α13^2*ζ2^3 + 
        1584*α12^2*α13^2*ζ2^3 - 576*β345*α13^3*ζ2^3 + 1100*α12*α13^3*ζ2^3 + 192*α13^4*ζ2^3 + 
        1575*β345^3*α12*ζ3^2 - 5040*β345^2*α12^2*ζ3^2 + 3780*β345*α12^3*ζ3^2 - 1155*β345^2*α12*α13*ζ3^2 - 
        3780*β345*α12^2*α13*ζ3^2 + 5040*α12^3*α13*ζ3^2 - 3780*β345*α12*α13^2*ζ3^2 + 5040*α12^2*α13^2*ζ3^2 + 
        1260*α12*α13^3*ζ3^2 + 3*β245^3*(24*β345*ζ2^3 - 48*α12*ζ2^3 - 32*α13*ζ2^3 - 35*α12*ζ3^2) + 
        β235^3*(-48*β245*ζ2^3 - 72*β345*ζ2^3 + 42*α12*ζ2^3 + 96*α13*ζ2^3 + 105*α12*ζ3^2) + 
        β235^2*(72*β245^2*ζ2^3 + 192*β345^2*ζ2^3 + 58*α12^2*ζ2^3 + 449*α12*α13*ζ2^3 + 288*α13^2*ζ2^3 + 
          840*α12^2*ζ3^2 + 630*α12*α13*ζ3^2 + β245*(216*β345*ζ2^3 - 272*α12*ζ2^3 - 288*α13*ζ2^3 - 
            210*α12*ζ3^2) - 2*β345*(157*α12*ζ2^3 + 216*α13*ζ2^3 + 210*α12*ζ3^2)) + 
        β245^2*(192*β345^2*ζ2^3 + 288*α13^2*ζ2^3 + 5*α12*α13*(202*ζ2^3 - 21*ζ3^2) + α12^2*(473*ζ2^3 + 210*ζ3^2) - 
          β345*(432*α13*ζ2^3 + 7*α12*(94*ζ2^3 + 45*ζ3^2))) + 
        β245*(312*β345^3*ζ2^3 + β345^2*(-1384*α12*ζ2^3 - 768*α13*ζ2^3 + 525*α12*ζ3^2) + 
          β345*(864*α13^2*ζ2^3 + 7*α12^2*(253*ζ2^3 - 210*ζ3^2) + 5*α12*α13*(485*ζ2^3 + 168*ζ3^2)) - 
          2*(973*α12*α13^2*ζ2^3 + 192*α13^3*ζ2^3 + 5*α12^3*(149*ζ2^3 - 84*ζ3^2) + 
            α12^2*α13*(961*ζ2^3 + 630*ζ3^2))) - β235*(48*β245^3*ζ2^3 + 312*β345^3*ζ2^3 + 70*α12^3*ζ2^3 - 
          488*α12^2*α13*ζ2^3 - 696*α12*α13^2*ζ2^3 - 384*α13^3*ζ2^3 - 1260*α12^3*ζ3^2 - 3780*α12^2*α13*ζ3^2 - 
          2100*α12*α13^2*ζ3^2 - 2*β345^2*(391*α12*ζ2^3 + 384*α13*ζ2^3 - 525*α12*ζ3^2) + 
          β245^2*(216*β345*ζ2^3 - 334*α12*ζ2^3 - 288*α13*ζ2^3 + 210*α12*ζ3^2) + 
          β345*(1172*α12^2*ζ2^3 + 864*α13^2*ζ2^3 + α12*α13*(1292*ζ2^3 + 945*ζ3^2)) + 
          β245*(384*β345^2*ζ2^3 + 576*α13^2*ζ2^3 + 7*α12^2*(119*ζ2^3 - 30*ζ3^2) + 3*α12*α13*(351*ζ2^3 + 175*ζ3^2) - 
            24*β345*(41*α12*ζ2^3 + 36*α13*ζ2^3 - 35*α12*ζ3^2)))) + 
      2*β134*(36*β245^3*ζ2^3 + 116*β245^2*β345*ζ2^3 + 92*β245*β345^2*ζ2^3 + 348*β345^3*ζ2^3 - 38*β245^2*α12*ζ2^3 - 
        314*β245*β345*α12*ζ2^3 - 444*β345^2*α12*ζ2^3 - 460*β245*α12^2*ζ2^3 + 1036*β345*α12^2*ζ2^3 + 
        1596*α12^3*ζ2^3 - 216*β245^2*α13*ζ2^3 - 464*β245*β345*α13*ζ2^3 - 184*β345^2*α13*ζ2^3 + 
        914*β245*α12*α13*ζ2^3 + 70*β345*α12*α13*ζ2^3 + 1592*α12^2*α13*ζ2^3 + 432*β245*α13^2*ζ2^3 + 
        464*β345*α13^2*ζ2^3 - 196*α12*α13^2*ζ2^3 - 288*α13^3*ζ2^3 - 105*β245^3*ζ3^2 - 315*β245^2*β345*ζ3^2 - 
        105*β245*β345^2*ζ3^2 - 315*β345^3*ζ3^2 - 210*β245^2*α12*ζ3^2 - 210*β245*β345*α12*ζ3^2 + 2100*β345^2*α12*ζ3^2 + 
        420*β245*α12^2*ζ3^2 - 420*β345*α12^2*ζ3^2 - 840*α12^3*ζ3^2 + 630*β245^2*α13*ζ3^2 + 1260*β245*β345*α13*ζ3^2 + 
        210*β345^2*α13*ζ3^2 - 1890*β245*α12*α13*ζ3^2 + 1470*β345*α12*α13*ζ3^2 - 3360*α12^2*α13*ζ3^2 - 
        1260*β245*α13^2*ζ3^2 - 1260*β345*α13^2*ζ3^2 + 840*α13^3*ζ3^2 + 15*β234^3*(29*ζ2^3 + 7*ζ3^2) + 
        β235^3*(-36*ζ2^3 + 105*ζ3^2) + β235^2*(116*β345*ζ2^3 + 216*α12*ζ2^3 - 216*α13*ζ2^3 - 315*β345*ζ3^2 - 
          840*α12*ζ3^2 + 630*α13*ζ3^2 + 9*β245*(12*ζ2^3 - 35*ζ3^2)) + 
        β234^2*(-90*β245*ζ2^3 + 116*β345*ζ2^3 + 496*α12*ζ2^3 + 180*α13*ζ2^3 + 315*β245*ζ3^2 + 315*β345*ζ3^2 - 
          1050*α12*ζ3^2 - 630*α13*ζ3^2 + 45*β235*(2*ζ2^3 - 7*ζ3^2)) + 
        β235*(-9*β245^2*(12*ζ2^3 - 35*ζ3^2) + β345^2*(-92*ζ2^3 + 105*ζ3^2) + β245*(-232*β345*ζ2^3 + 634*α12*ζ2^3 + 
            432*α13*ζ2^3 + 630*β345*ζ3^2 - 2310*α12*ζ3^2 - 1260*α13*ζ3^2) + 
          4*β345*(28*α12*ζ2^3 + 116*α13*ζ2^3 - 315*α12*ζ3^2 - 315*α13*ζ3^2) + 
          2*(α12*α13*(293*ζ2^3 - 735*ζ3^2) + 14*α12^2*(17*ζ2^3 - 105*ζ3^2) + 18*α13^2*(-12*ζ2^3 + 35*ζ3^2))) + 
        β234*(285*β345^2*ζ2^3 - 540*β345*α12*ζ2^3 + 2968*α12^2*ζ2^3 + 8*β345*α13*ζ2^3 + 1870*α12*α13*ζ2^3 + 
          396*α13^2*ζ2^3 - 315*β345^2*ζ3^2 + 2940*β345*α12*ζ3^2 - 2940*α12^2*ζ3^2 - 3150*α12*α13*ζ3^2 - 
          1260*α13^2*ζ3^2 + 9*β235^2*(11*ζ2^3 - 35*ζ3^2) + 9*β245^2*(11*ζ2^3 - 35*ζ3^2) - 
          2*β245*(2*β345*ζ2^3 + 235*α12*ζ2^3 + 198*α13*ζ2^3 - 105*α12*ζ3^2 - 630*α13*ζ3^2) + 
          β235*(β245*(-198*ζ2^3 + 630*ζ3^2) + 4*(β345*ζ2^3 + 175*α12*ζ2^3 + 99*α13*ζ2^3 - 840*α12*ζ3^2 - 
              315*α13*ζ3^2))))) - α12*(2223*β234^4*ζ2^3 + 6*β234^3*(296*β235*ζ2^3 + 117*β245*ζ2^3 + 199*β345*ζ2^3 + 
        674*α12*ζ2^3 + 756*α13*ζ2^3 - 420*β235*ζ3^2 + 105*β245*ζ3^2 + 105*β345*ζ3^2 - 840*α12*ζ3^2 - 
        840*α13*ζ3^2) + 4*β134^3*(21*β234*ζ2^3 - 53*β235*ζ2^3 - 21*β245*ζ2^3 - 21*β345*ζ2^3 + 42*α12*ζ2^3 + 
        250*α13*ζ2^3 + 105*β235*ζ3^2 - 315*α13*ζ3^2) + β234^2*(1719*β345^2*ζ2^3 + 1404*β345*α12*ζ2^3 + 
        9204*α12^2*ζ2^3 + 2348*β345*α13*ζ2^3 + 13784*α12*α13*ζ2^3 + 3116*α13^2*ζ2^3 - 2520*β345*α12*ζ3^2 - 
        10080*α12^2*ζ3^2 - 3360*β345*α13*ζ3^2 - 23520*α12*α13*ζ3^2 - 13440*α13^2*ζ3^2 + 
        3*β235^2*(419*ζ2^3 - 770*ζ3^2) + β245^2*(747*ζ2^3 - 420*ζ3^2) + 2*β245*(529*β345*ζ2^3 - 64*α12*ζ2^3 + 
          436*α13*ζ2^3 + 1050*β345*ζ3^2 - 840*α12*ζ3^2) + 2*β235*(340*β245*ζ2^3 + 234*β345*ζ2^3 + 2156*α12*ζ2^3 + 
          2768*α13*ζ2^3 - 525*β245*ζ3^2 - 105*β345*ζ3^2 - 5460*α12*ζ3^2 - 5670*α13*ζ3^2)) + 
      2*β134*(-84*β245^3*ζ2^3 - 336*β245^2*β345*ζ2^3 - 588*β245*β345^2*ζ2^3 - 336*β345^3*ζ2^3 + 294*β245^2*α12*ζ2^3 + 
        630*β245*β345*α12*ζ2^3 + 672*β345^2*α12*ζ2^3 - 1008*β245*α12^2*ζ2^3 - 756*β345*α12^2*ζ2^3 + 
        1512*α12^3*ζ2^3 + 668*β245^2*α13*ζ2^3 + 714*β245*β345*α13*ζ2^3 + 1222*β345^2*α13*ζ2^3 - 
        1016*β245*α12*α13*ζ2^3 - 344*β345*α12*α13*ζ2^3 + 2872*α12^2*α13*ζ2^3 - 2148*β245*α13^2*ζ2^3 + 
        264*β345*α13^2*ζ2^3 + 1192*α12*α13^2*ζ2^3 + 1976*α13^3*ζ2^3 - 105*β245^3*ζ3^2 - 525*β245^2*β345*ζ3^2 - 
        735*β245*β345^2*ζ3^2 - 315*β345^3*ζ3^2 + 420*β245*α12^2*ζ3^2 + 1260*β345*α12^2*ζ3^2 - 420*β245^2*α13*ζ3^2 + 
        2520*β245*β345*α13*ζ3^2 + 420*β345^2*α13*ζ3^2 - 840*β345*α12*α13*ζ3^2 + 2520*α12^2*α13*ζ3^2 + 
        3780*β245*α13^2*ζ3^2 - 4620*β345*α13^2*ζ3^2 + 1680*α12*α13^2*ζ3^2 - 3360*α13^3*ζ3^2 + 
        63*β234^3*(7*ζ2^3 + 5*ζ3^2) + β235^3*(-48*ζ2^3 + 105*ζ3^2) + β235^2*(-236*β245*ζ2^3 - 352*β345*ζ2^3 + 
          200*α12*ζ2^3 + 126*α13*ζ2^3 + 315*β245*ζ3^2 + 525*β345*ζ3^2 - 420*α12*ζ3^2 + 210*α13*ζ3^2) + 
        β234^2*(-178*β235*ζ2^3 - 336*β245*ζ2^3 - 210*β345*ζ2^3 + 1344*α12*ζ2^3 + 2188*α13*ζ2^3 - 105*β235*ζ3^2 + 
          105*β245*ζ3^2 + 315*β345*ζ3^2 + 1260*α12*ζ3^2 + 840*α13*ζ3^2) + 
        β234*(105*β345^2*ζ2^3 + 1680*α12^2*ζ2^3 + 634*β345*α13*ζ2^3 + 2276*α12*α13*ζ2^3 + 608*α13^2*ζ2^3 - 
          315*β345^2*ζ3^2 + 1260*β345*α12*ζ3^2 + 1260*α12^2*ζ3^2 + 630*β345*α13*ζ3^2 + 1680*α12*α13*ζ3^2 - 
          3780*α13^2*ζ3^2 - 21*β245^2*(ζ2^3 + 15*ζ3^2) + β235^2*(-191*ζ2^3 + 315*ζ3^2) - 
          2*β245*(42*β345*ζ2^3 + 189*α12*ζ2^3 + 334*α13*ζ2^3 + 315*β345*ζ3^2 - 210*α12*ζ3^2 - 1785*α13*ζ3^2) - 
          2*β235*(362*β245*ζ2^3 + 155*β345*ζ2^3 - 142*α12*ζ2^3 - 517*α13*ζ2^3 - 525*β245*ζ3^2 + 315*β345*ζ3^2 + 
            420*α12*ζ3^2 + 420*α13*ζ3^2)) + β235*(7*β345^2*(16*ζ2^3 - 105*ζ3^2) - 7*β245^2*(32*ζ2^3 - 75*ζ3^2) + 
          β345*(-536*α12*ζ2^3 + 364*α13*ζ2^3 + 420*α12*ζ3^2 - 1050*α13*ζ3^2) - 
          2*β245*(172*β345*ζ2^3 + 29*α12*ζ2^3 - 105*α13*ζ2^3 - 315*β345*ζ3^2 + 210*α12*ζ3^2 + 315*α13*ζ3^2) + 
          4*(123*α12*α13*ζ2^3 + α12^2*(58*ζ2^3 - 315*ζ3^2) + α13^2*(2*ζ2^3 + 105*ζ3^2)))) + 
      2*β234*(408*β345^3*ζ2^3 + 180*β345^2*α12*ζ2^3 + 3324*β345*α12^2*ζ2^3 + 2232*α12^3*ζ2^3 + 1102*β345^2*α13*ζ2^3 + 
        3072*β345*α12*α13*ζ2^3 + 7928*α12^2*α13*ζ2^3 + 744*β345*α13^2*ζ2^3 + 6232*α12*α13^2*ζ2^3 + 
        1496*α13^3*ζ2^3 - 315*β345^3*ζ3^2 + 3150*β345^2*α12*ζ3^2 - 8820*β345*α12^2*ζ3^2 + 420*β345^2*α13*ζ3^2 - 
        9240*β345*α12*α13*ζ3^2 - 13440*α12^2*α13*ζ3^2 - 4620*β345*α13^2*ζ3^2 - 16800*α12*α13^2*ζ3^2 - 
        3360*α13^3*ζ3^2 + 15*β245^3*(4*ζ2^3 - 7*ζ3^2) + 3*β235^3*(24*ζ2^3 + 35*ζ3^2) + 
        β235^2*(164*β245*ζ2^3 + 152*β345*ζ2^3 + 1028*α12*ζ2^3 + 1394*α13*ζ2^3 - 945*β245*ζ3^2 - 1155*β345*ζ3^2 - 
          1890*α12*ζ3^2 - 2310*α13*ζ3^2) + β245^2*(136*β345*ζ2^3 + 422*α12*ζ2^3 + 172*α13*ζ2^3 - 105*β345*ζ3^2 - 
          630*α12*ζ3^2 + 840*α13*ζ3^2) + β235*(β245^2*(296*ζ2^3 + 105*ζ3^2) + β345^2*(472*ζ2^3 + 945*ζ3^2) + 
          β245*(744*β345*ζ2^3 + 602*α12*ζ2^3 + 926*α13*ζ2^3 + 630*β345*ζ3^2 - 4620*α12*ζ3^2 - 3150*α13*ζ3^2) + 
          10*β345*(28*α12*ζ2^3 + 40*α13*ζ2^3 - 462*α12*ζ3^2 - 189*α13*ζ3^2) + 
          4*(α12^2*(598*ζ2^3 - 1155*ζ3^2) + 3*α12*α13*(471*ζ2^3 - 980*ζ3^2) + 4*α13^2*(143*ζ2^3 - 420*ζ3^2))) + 
        β245*(β345^2*(4*ζ2^3 + 525*ζ3^2) + 6*β345*(91*α12*ζ2^3 + 131*α13*ζ2^3 + 70*α12*ζ3^2 + 280*α13*ζ3^2) - 
          4*(21*α13^2*(-7*ζ2^3 + 40*ζ3^2) + α12^2*(8*ζ2^3 + 420*ζ3^2) + α12*α13*(-118*ζ2^3 + 630*ζ3^2)))) + 
      4*(12*β235^4*ζ2^3 + 12*β245^4*ζ2^3 + 372*β345^4*ζ2^3 - 528*β345^3*α12*ζ2^3 + 1692*β345^2*α12^2*ζ2^3 - 
        360*β345*α12^3*ζ2^3 + 1116*α12^4*ζ2^3 + 60*β345^3*α13*ζ2^3 + 988*β345^2*α12*α13*ζ2^3 + 
        1204*β345*α12^2*α13*ζ2^3 + 2232*α12^3*α13*ζ2^3 - 240*β345^2*α13^2*ζ2^3 + 1212*β345*α12*α13^2*ζ2^3 + 
        1652*α12^2*α13^2*ζ2^3 + 480*β345*α13^3*ζ2^3 + 536*α12*α13^3*ζ2^3 - 480*α13^4*ζ2^3 + 
        945*β345^3*α12*ζ3^2 - 1890*β345^2*α12^2*ζ3^2 + 630*β345^2*α12*α13*ζ3^2 - 6300*β345*α12^2*α13*ζ3^2 - 
        5040*β345*α12*α13^2*ζ3^2 - 3360*α12^2*α13^2*ζ3^2 - 3360*α12*α13^3*ζ3^2 + 
        β235^3*(-48*β245*ζ2^3 - 72*β345*ζ2^3 + 48*α12*ζ2^3 + 108*α13*ζ2^3 + 105*α12*ζ3^2) + 
        3*β245^3*(24*β345*ζ2^3 + 8*α13*ζ2^3 - 7*α12*(4*ζ2^3 + 5*ζ3^2)) + 
        β245^2*(192*β345^2*ζ2^3 + 384*α12^2*ζ2^3 + 464*α12*α13*ζ2^3 - 368*α13^2*ζ2^3 - 210*α12*α13*ζ3^2 + 
          630*α13^2*ζ3^2 - 5*β345*(80*α12*ζ2^3 - 4*α13*ζ2^3 + 63*α12*ζ3^2 - 42*α13*ζ3^2)) + 
        β235^2*(72*β245^2*ζ2^3 + 192*β345^2*ζ2^3 + 228*α12^2*ζ2^3 + 692*α12*α13*ζ2^3 + 344*α13^2*ζ2^3 + 
          210*α12^2*ζ3^2 - 630*α12*α13*ζ3^2 - 630*α13^2*ζ3^2 + β245*(216*β345*ζ2^3 - 100*α12*ζ2^3 + 
            56*α13*ζ2^3 - 525*α12*ζ3^2 - 630*α13*ζ3^2) - 3*β345*(16*α12*ζ2^3 - 12*α13*ζ2^3 + 315*α12*ζ3^2 + 
            280*α13*ζ3^2)) + β245*(312*β345^3*ζ2^3 + β345^2*(-892*α12*ζ2^3 - 88*α13*ζ2^3 + 315*α12*ζ3^2 + 
            630*α13*ζ3^2) - 4*(189*α12^3*ζ2^3 - 6*α12*α13^2*(4*ζ2^3 - 35*ζ3^2) + α13^3*(-208*ζ2^3 + 315*ζ3^2) + 
            α12^2*α13*(101*ζ2^3 + 420*ζ3^2)) + 2*β345*(614*α12*α13*ζ2^3 + 5*α12^2*(116*ζ2^3 - 63*ζ3^2) - 
            α13^2*(22*ζ2^3 + 525*ζ3^2))) - β235*(48*β245^3*ζ2^3 + 312*β345^3*ζ2^3 + 
          β245^2*(216*β345*ζ2^3 - 392*α12*ζ2^3 - 404*α13*ζ2^3 + 315*α12*ζ3^2 + 210*α13*ζ3^2) - 
          3*β345^2*(176*α12*ζ2^3 + 188*α13*ζ2^3 - 35*α12*ζ3^2 + 280*α13*ζ3^2) - 
          4*(90*α12^3*ζ2^3 + α12*α13^2*(449*ζ2^3 - 630*ζ3^2) + α13^3*(148*ζ2^3 - 315*ζ3^2) + 
            α12^2*α13*(451*ζ2^3 - 315*ζ3^2)) + 2*β345*(48*α12*α13*(2*ζ2^3 + 35*ζ3^2) + 
            24*α12^2*(9*ζ2^3 + 35*ζ3^2) + α13^2*(148*ζ2^3 + 525*ζ3^2)) + 
          2*β245*(192*β345^2*ζ2^3 + 84*α13^2*(ζ2^3 + 5*ζ3^2) + 5*α12^2*(32*ζ2^3 + 105*ζ3^2) + 
            2*α12*α13*(16*ζ2^3 + 735*ζ3^2) + β345*(-488*α12*ζ2^3 - 488*α13*ζ2^3 + 315*α12*ζ3^2)))) + 
      β134^2*(-21*β245^2*ζ2^3 - 42*β245*β345*ζ2^3 - 21*β345^2*ζ2^3 - 420*β245*α12*ζ2^3 - 420*β345*α12*ζ2^3 + 
        924*α12^2*ζ2^3 + 992*β245*α13*ζ2^3 - 840*β345*α13*ζ2^3 + 1680*α12*α13*ζ2^3 - 2380*α13^2*ζ2^3 - 
        210*β245^2*ζ3^2 - 840*β245*β345*ζ3^2 - 630*β345^2*ζ3^2 + 420*β245*α12*ζ3^2 + 1260*β345*α12*ζ3^2 - 
        2100*β245*α13*ζ3^2 + 4620*β345*α13*ζ3^2 + 840*α12*α13*ζ3^2 + 5880*α13^2*ζ3^2 + 
        21*β234^2*(11*ζ2^3 + 30*ζ3^2) + β235^2*(-191*ζ2^3 + 420*ζ3^2) - 2*β235*(300*β245*ζ2^3 + 348*β345*ζ2^3 + 
          84*α12*ζ2^3 - 158*α13*ζ2^3 - 735*β245*ζ3^2 - 735*β345*ζ3^2 + 210*α12*ζ3^2 + 210*α13*ζ3^2) + 
        β234*(β235*(-944*ζ2^3 + 1890*ζ3^2) - 42*(5*β345*ζ2^3 + 5*β245*(ζ2^3 + 2*ζ3^2) - 
            2*(11*α12*ζ2^3 + 10*α13*ζ2^3 + 15*α12*ζ3^2 + 65*α13*ζ3^2)))))))/6720

==> F2453o2.txt <==
-(αl^2*(α34 + α46 - β346)*(α35 + α67 - β345 - β467)*ζ2)

==> F2453o3.txt <==
-(αl^3*(-α34 - α46 + β346)*(2*α12*(α67 - β167 + β235 - β467) + (α35 + α67 - β345 - β467)*
    (2*α34 + α46 + α67 - 2*β125 + 2*β127 - β345 - β346 + β467))*ζ3)

==> F2453o4.txt <==
-(αl^4*(α34 + α46 - β346)*(12*α12^2*(α67 - β167 + β235 - β467) + 
    α12*(3*α34*α35 - 7*α35^2 + 20*α34*α67 + 5*α35*α67 + 5*α46*α67 + 12*α67^2 - 17*α35*β125 - 24*α67*β125 + 
      3*α35*β127 + 13*α67*β127 - 17*α34*β167 - 12*α35*β167 - 5*α46*β167 - 7*α67*β167 + 7*β125*β167 - 
      10*β127*β167 - 5*β167^2 + 17*α34*β235 - 5*α35*β235 + 5*α46*β235 - 7*β125*β235 + 10*β127*β235 + 
      5*β235^2 - 3*α34*β345 + 4*α35*β345 - 20*α67*β345 + 17*β125*β345 - 3*β127*β345 + 17*β167*β345 + 
      3*β345^2 - 3*α35*β346 - 8*α67*β346 + 5*β167*β346 - 5*β235*β346 + 3*β345*β346 + 
      α25*(17*α35 + 7*α67 + 10*β167 - 10*β235 - 17*β345 - 7*β467) - 20*α34*β467 + 12*α35*β467 - 5*α46*β467 + 
      24*β125*β467 - 13*β127*β467 + 7*β235*β467 + 3*β345*β467 + 8*β346*β467 - 12*β467^2 + 
      α17*(-10*α35 - 3*α67 - 7*β167 + 7*β235 + 10*β345 + 3*β467)) + (α35 + α67 - β345 - β467)*
     (22*α34^2 + 4*α46^2 + α46*α67 + 4*α67^2 - 5*α46*β125 - 12*α67*β125 + 12*β125^2 + 12*α46*β127 + 
      2*α67*β127 - 10*β125*β127 + 12*β127^2 - α46*β345 - 8*α67*β345 + 15*β125*β345 - 12*β127*β345 + 
      14*β345^2 - 8*α46*β346 - α67*β346 + 8*β125*β346 - 12*β127*β346 + 11*β345*β346 + 4*β346^2 + 
      α35*(-10*α46 + 7*(α67 + β125 - β467)) + 4*α46*β467 + 4*α67*β467 - 12*β125*β467 + 5*β127*β467 - 
      4*β345*β467 - 4*β346*β467 + 4*β467^2 + α34*(10*α35 + 2*α46 + 12*α67 - 20*β125 + 17*β127 - 32*β345 - 
        12*β346 + 5*β467)))*ζ2^2)/10

==> F2534o2.txt <==
-(αl^2*(α35 + β127 - β345 - β356)*(α45 + β124 - β367)*ζ2)

==> F2534o3.txt <==
αl^3*(α35 + β127 - β345 - β356)*(-2*α12*(α24 + α45 - β245) + 
  (α45 + β124 - β367)*(-2*α36 + 2*α45 + 2*α67 + β124 + β127 - β345 + β356 - β367))*ζ3

==> F2534o4.txt <==
-(αl^4*(α35 + β127 - β345 - β356)*(-5*α12^2*(α24 + α45 - β245) - 
    α12*(5*α24^2 - 10*α35*α45 - 7*α36*α45 + 7*α45^2 + 7*α45*α67 - 10*α35*β124 + 3*α36*β124 - 3*α45*β124 + 
      2*α45*β127 - 3*β124*β127 + 17*α45*β167 + 7*β124*β167 + 10*α36*β245 - 22*α45*β245 - 7*α67*β245 - 
      7*β124*β245 - 5*β127*β245 - 10*β167*β245 + 5*β245^2 - 2*α45*β345 + 3*β124*β345 + 5*β245*β345 + 
      5*α45*β356 - 5*β245*β356 + α24*(-10*α36 + 22*α45 + 7*α67 + 7*β124 + 5*β127 + 10*β167 - 10*β245 - 
        5*β345 + 5*β356 - 7*β367) + α17*(7*α24 + 10*α45 + 3*β124 - 7*β245 - 3*β367) + 10*α35*β367 - 
      3*α36*β367 + 3*α45*β367 + 3*β127*β367 - 7*β167*β367 + 7*β245*β367 - 3*β345*β367) + 
    (α45 + β124 - β367)*(12*α36^2 + 22*α45^2 + 17*α45*α67 + 12*α67^2 + 2*α45*β124 + 12*α67*β124 + 4*β124^2 + 
      12*α45*β127 + 2*α67*β127 + β124*β127 + 4*β127^2 - 32*α45*β345 - 12*α67*β345 - β124*β345 - 
      8*β127*β345 + 14*β345^2 + α35*(7*α36 + 10*α45 - 10*β124 + 7*β127 - 7*β356) + 5*α45*β356 + 5*α67*β356 + 
      4*β124*β356 + 4*β127*β356 - 4*β345*β356 + 4*β356^2 - α36*(20*α45 + 10*α67 + 5*β124 + 12*β127 - 15*β345 + 
        12*β356 - 8*β367) - 12*α45*β367 - 12*α67*β367 - 8*β124*β367 - β127*β367 + 11*β345*β367 - 
      4*β356*β367 + 4*β367^2))*ζ2^2)/10

==> F2543o2.txt <==
α36*αl^2*(α12 - β125)*ζ2

==> F2543o3.txt <==
α36*αl^3*(-α12^2 - β125*(α36 - 2*α67 + β125 - 2*β127 + β345) + 
  α12*(-2*α25 + α36 - 2*α67 + 2*β125 - 2*β127 + β345))*ζ3

==> F2543o4.txt <==
(α36*αl^4*(4*α12^3 - α12^2*(3*α17 - 12*α25 + 4*α36 - 12*α67 + 12*β125 - 8*β127 + 7*β167 + 4*β345) + 
   α12*(-5*α25^2 + 4*α36^2 - 27*α34*α45 - 10*α36*α45 - 5*α36*α67 + 12*α67^2 - 10*α34*β125 + 5*α36*β125 - 
     24*α67*β125 + 12*β125^2 + α17*(7*α25 + 3*β125) - 12*α36*β127 + 7*α67*β127 - 13*β125*β127 + 12*β127^2 + 
     7*β125*β167 + α25*(-5*α36 + 7*α67 - 7*β125 + 10*β127 + 10*β167 - 5*β345) + 11*α36*β345 - 12*α67*β345 + 
     15*β125*β345 - 12*β127*β345 + 14*β345^2 + 10*α45*β346 + 3*β125*β346 + 10*α34*β367 + 3*α36*β367 - 
     3*β346*β367) - β125*(4*α36^2 + 12*α67^2 - 12*α67*β125 + 4*β125^2 + 7*α67*β127 - 5*β125*β127 + 12*β127^2 - 
     12*α67*β345 + 11*β125*β345 - 12*β127*β345 + 14*β345^2 + 10*α45*β346 + 3*β125*β346 - 3*β346*β367 + 
     α36*(-10*α45 - 5*α67 + β125 - 12*β127 + 11*β345 + 3*β367) + α34*(-27*α45 - 10*β125 + 10*β367)))*ζ2^2)/10

==> F3245o2.txt <==
α13*αl^2*(β137 - β456)*ζ2

==> F3245o3.txt <==
α13*αl^3*(-2*α24*α56 - 2*α45*α56 + α13*β137 - 2*α17*β137 + α23*β137 - 2*β123*β137 + β137^2 + 
  2*α56*β245 - α13*β456 + 2*α17*β456 - α23*β456 + 2*α24*β456 + 2*β123*β456 - 2*β137*β456 + β456^2)*ζ3

==> F3245o4.txt <==
(α13*αl^4*(-5*α23*α24*α56 - 5*α24^2*α56 - 5*α23*α45*α56 + 17*α24*α45*α56 + 5*α45^2*α56 + 5*α24*α56^2 + 
   5*α45*α56^2 + 7*α45*α56*α67 + 10*α24*α56*β123 + 10*α45*α56*β123 + 14*α23^2*β137 - 7*α24*α56*β137 - 
   7*α45*α56*β137 - 3*α56*α67*β137 - 12*α23*β123*β137 + 12*β123^2*β137 + 11*α23*β137^2 - 5*β123*β137^2 + 
   4*β137^3 + 10*α45*α56*β167 - 7*α56*β137*β167 + 10*α24*α56*β234 + 7*α56*β137*β234 + 5*α23*α56*β245 - 
   10*α45*α56*β245 - 5*α56^2*β245 - 7*α56*α67*β245 - 10*α56*β123*β245 + 7*α56*β137*β245 - 
   10*α56*β167*β245 + 5*α56*β245^2 + 4*α13^2*(β137 - β456) + 12*α17^2*(β137 - β456) - 14*α23^2*β456 + 
   5*α23*α24*β456 + 5*α24^2*β456 + 7*α24*α56*β456 + 7*α45*α56*β456 + 3*α56*α67*β456 + 
   12*α23*β123*β456 - 10*α24*β123*β456 - 12*β123^2*β456 - 15*α23*β137*β456 + 7*α24*β137*β456 + 
   13*β123*β137*β456 - 12*β137^2*β456 + 7*α56*β167*β456 - 10*α24*β234*β456 - 7*α56*β234*β456 - 
   7*β137*β234*β456 - 7*α56*β245*β456 + 4*α23*β456^2 - 12*α24*β456^2 - 8*β123*β456^2 + 12*β137*β456^2 + 
   7*β234*β456^2 - 4*β456^3 + α17*(7*α24*α56 + 7*α45*α56 - 12*α23*β137 + 7*β123*β137 - 12*β137^2 - 
     7*α56*β245 + 12*α23*β456 - 7*α24*β456 - 7*β123*β456 + 24*β137*β456 - 12*β456^2) + 
   α13*(-5*α24*α56 - 5*α45*α56 - 5*α17*β137 + 11*α23*β137 - 12*β123*β137 + 4*β137^2 + 5*α56*β245 + 
     5*α17*β456 - 11*α23*β456 + 5*α24*β456 + 12*β123*β456 - 8*β137*β456 + 4*β456^2) + 7*α24*α56*β567 + 
   3*α56*β137*β567 - 7*α24*β456*β567 - 3*α56*β456*β567 - 3*β137*β456*β567 + 3*β456^2*β567)*ζ2^2)/10

==> F324o2.txt <==
α13*(β245 - α45)*αl^2*ζ2

==> F324o3.txt <==
α13*(β245^2 + β245*(α13 - 2*α16 + α23 - 2*α45) - 2*β123*(β245 - α45) + α45*(-α13 + 2*α16 - α23 + 2*α24 + α45))*
 αl^3*ζ3

==> F324o4.txt <==
(α13*(4*β245^3 + β245^2*(4*α13 - 12*α16 + 11*α23 - 12*α45) + 12*β123^2*(β245 - α45) - 
   β123*(5*β245^2 + β245*(12*α13 - 7*α16 + 12*α23 - 13*α45) + α45*(-12*α13 + 7*α16 - 12*α23 + 10*α24 + 8*α45)) + 
   β245*(4*α13^2 + 12*α16^2 - 12*α16*α23 + 14*α23^2 + α13*(-5*α16 + 11*α23 - 8*α45) - 7*β234*α45 + 24*α16*α45 - 
     15*α23*α45 + 7*α24*α45 + 12*α45^2 - 3*α45*α56) + 
   α45*(-4*α13^2 - 12*α16^2 + 12*α16*α23 - 14*α23^2 - 10*β234*α24 - 7*α16*α24 + 5*α23*α24 + 5*α24^2 + 
     7*β234*α45 - 12*α16*α45 + 4*α23*α45 - 12*α24*α45 - 4*α45^2 + α13*(5*α16 - 11*α23 + 5*α24 + 4*α45) - 
     7*α24*α56 + 3*α45*α56))*αl^4*ζ2^2)/10

==> F324o5.txt <==
(α13*αl^5*(2*(β245^3*α23 + β123^2*(β245^2 + 2*β245*α16 - β245*α45 - 2*α16*α45 - 3*α24*α45) + 
     β245^2*(-2*α16*α23 + 2*α23^2 + α13*(-2*α16 + α23) + 2*β234*α45 - 5*α23*α45 - 2*α24*α45 - 3*α45*α56) + 
     β123*(β245^3 - β245^2*(2*α13 + α16 + 2*α23) - β245*(-2*α16^2 + 2*α23^2 + α13*(α16 + 2*α23 - 2*α45) - 
         5*β234*α45 - 2*α23*α45 + 2*α24*α45 + α45^2 + α16*(α23 + 4*α45) + 4*α45*α56) + 
       α45*(-2*α16^2 + 2*α23^2 - 4*β234*α24 + 3*α23*α24 + α13*(α16 + 2*α23 + 3*α24) - 5*β234*α45 + 3*α24*α45 + 
         α16*(α23 + α24 + 5*α45) + 6*α24*α56 + 4*α45*α56)) + 
     β245*(α23^3 + α13^2*(α16 + α23) + 3*β234^2*α45 - 4*β234*α23*α45 - 3*α23^2*α45 - 6*β234*α24*α45 + 
       5*α23*α24*α45 + 3*α24^2*α45 - β234*α45^2 + 4*α23*α45^2 + α24*α45^2 - 5*β234*α45*α56 + 
       2*α23*α45*α56 + 5*α24*α45*α56 + 4*α45^2*α56 + 3*α45*α56^2 + 
       α13*(α16^2 - 2*α16*α23 + 2*α23^2 - 3*β234*α45 + 4*α16*α45 + α23*α45 + 2*α45*α56) + 
       α16*(-2*α23^2 - 4*β234*α45 + 8*α23*α45 + 4*α24*α45 + 6*α45*α56)) - 
     α45*(α23^3 + 3*β234^2*α24 + 2*α16^2*α24 - 3*β234*α23*α24 - α23^2*α24 - 3*β234*α24^2 + α23*α24^2 + α24^3 + 
       α13^2*(α16 + α23 + α24) + 3*β234^2*α45 - 4*β234*α23*α45 - α23^2*α45 - 2*β234*α24*α45 + 
       3*α23*α24*α45 + α24^2*α45 + β234*α45^2 - 6*β234*α24*α56 + 3*α23*α24*α56 + 3*α24^2*α56 - 
       5*β234*α45*α56 + 2*α23*α45*α56 + 3*α24*α45*α56 + α45^2*α56 + 2*α24*α56^2 + 3*α45*α56^2 + 
       α13*(α16^2 + 2*α23^2 + α23*α24 - 2*α24^2 - α16*(2*α23 + α24 - 2*α45) - 3*β234*α45 + 2*α23*α45 + 
         2*α24*α45 + 3*α24*α56 + 2*α45*α56) + α16*(-2*α23^2 - 6*β234*α24 + 3*α23*α24 + 3*α24^2 - 4*β234*α45 + 
         6*α23*α45 + α24*α45 + 5*α24*α56 + 6*α45*α56)))*ζ2*ζ3 + 
   (2*β245^4 + 2*β245^3*(α13 - 4*α16 + 2*α23 - 4*α45) - 8*β123^3*(β245 - α45) - 
     β123^2*(β245^2 + (12*α13 - 11*α16 + 12*α23 - 18*α24 - 6*α45)*α45 + β245*(-12*α13 + 11*α16 - 12*α23 + 5*α45)) + 
     β245^2*(2*α13^2 + 12*α16^2 + 4*α23^2 + α13*(3*α16 + 4*α23 - 6*α45) - 12*α16*(α23 - 2*α45) - 11*β234*α45 - 
       α23*α45 + 11*α24*α45 + 12*α45^2 + 11*α45*α56) + α45*(-2*α13^3 + 8*α16^3 - 2*α23^3 + 18*β234^2*α24 - 
       18*β234*α23*α24 + 6*α23^2*α24 - 18*β234*α24^2 + 10*α23*α24^2 + 6*α24^3 + 9*β234^2*α45 - 7*β234*α23*α45 + 
       2*α23^2*α45 - 2*β234*α24*α45 + α23*α24*α45 + α24^2*α45 - 2*β234*α45^2 - 2*α23*α45^2 + 8*α24*α45^2 + 
       2*α45^3 + 2*α13^2*(3*α16 - 2*α23 + 3*α24 + α45) + α16^2*(-12*α23 + 11*α24 + 12*α45) - 18*β234*α24*α56 + 
       9*α23*α24*α56 + 9*α24^2*α56 - 20*β234*α45*α56 + 9*α23*α45*α56 + 13*α24*α45*α56 + 2*α45^2*α56 + 
       11*α24*α56^2 + 11*α45*α56^2 + α13*(α16^2 - 4*α23^2 - 2*β234*α24 + 10*α23*α24 - 6*α24^2 - 9*β234*α45 + 
         13*α23*α45 + 3*α24*α45 - 2*α45^2 + α16*(α23 - 5*α24 + 3*α45) + 9*α24*α56 + 9*α45*α56) + 
       α16*(8*α23^2 - 18*β234*α24 + 9*α23*α24 + 9*α24^2 - 22*β234*α45 + 10*α23*α45 + 13*α24*α45 + 8*α45^2 + 
         20*α24*α56 + 22*α45*α56)) + β245*(2*α13^3 - 8*α16^3 + 2*α23^3 + α13^2*(-6*α16 + 4*α23 - 4*α45) + 
       12*α16^2*(α23 - 2*α45) - 9*β234^2*α45 + 7*β234*α23*α45 - 6*α23^2*α45 + 18*β234*α24*α45 - 
       9*α23*α24*α45 - 9*α24^2*α45 + 13*β234*α45^2 - α23*α45^2 - 13*α24*α45^2 - 8*α45^3 - 
       α13*(α16^2 - 4*α23^2 + 17*α23*α45 + α16*(α23 + 6*α45) - 3*α45*(3*β234 + α24 + 2*α45 - 3*α56)) + 
       20*β234*α45*α56 - 9*α23*α45*α56 - 20*α24*α45*α56 - 13*α45^2*α56 - 11*α45*α56^2 - 
       2*α16*(4*α23^2 - α23*α45 + α45*(-11*β234 + 11*α24 + 12*α45 + 11*α56))) - 
     β123*(6*β245^3 + β245^2*(-3*α13 - 9*α16 + α23 - 7*α45) + β245*(8*α13^2 + 11*α16^2 - 13*α16*α23 + 8*α23^2 + 
         16*β234*α45 - 4*α16*α45 - 7*α23*α45 - 4*α24*α45 + 5*α45^2 - 3*α13*(3*α16 - 4*α23 + α45) - 
         18*α45*α56) + α45*(-8*α13^2 - 11*α16^2 + 3*α13*(3*α16 - 4*α23 + 6*α24 + 2*α45) + 
         α16*(13*α23 + 2*α24 + 13*α45) + 2*(-4*α23^2 - 9*β234*α24 + 9*α23*α24 + α24^2 - 8*β234*α45 + 3*α23*α45 + 
           2*α24*α45 - 2*α45^2 + 9*α24*α56 + 9*α45*α56))))*ζ5))/2

==> F324o6.txt <==
(α13*αl^6*((48*β245^5 + 12*β245^4*(4*α13 - 20*α16 + 17*α23 - 20*α45) + 240*β123^4*(β245 - α45) - 
     4*β123^3*(β245^2 + β245*(120*α13 - 37*α16 + 120*α23 - 49*α45) + α45*(-120*α13 + 37*α16 - 120*α23 + 84*α24 + 
         48*α45)) + β245^3*(48*α13^2 + 480*α16^2 - 732*α16*α23 + 405*α23^2 - 148*β234*α45 + 960*α16*α45 - 
       668*α23*α45 + 148*α24*α45 + 480*α45^2 - 4*α13*(23*α16 - 51*α23 + 48*α45) + 64*α45*α56) + 
     β123^2*(89*β245^3 + β245^2*(12*α13 - 85*α16 + 252*α23 - 285*α45) + 
       β245*(480*α13^2 + 203*α16^2 - 468*α16*α23 + 732*α23^2 - 36*β234*α45 + 197*α16*α45 - 540*α23*α45 + 
         227*α24*α45 + 340*α45^2 - 12*α13*(19*α16 - 81*α23 + 25*α45) - 300*α45*α56) + 
       α45*(-480*α13^2 - 203*α16^2 + 468*α16*α23 - 732*α23^2 - 191*β234*α24 - 206*α16*α24 + 504*α23*α24 - 
         124*α24^2 + 36*β234*α45 - 112*α16*α45 + 288*α23*α45 - 288*α24*α45 - 144*α45^2 + 
         12*α13*(19*α16 - 81*α23 + 42*α24 + 24*α45) + 48*α24*α56 + 300*α45*α56)) + 
     β245^2*(48*α13^3 - 480*α16^3 + 435*α23^3 + 36*α16^2*(27*α23 - 40*α45) + 24*β234^2*α45 - 398*β234*α23*α45 - 
       841*α23^2*α45 - 48*β234*α24*α45 + 171*α23*α24*α45 + 24*α24^2*α45 + 468*β234*α45^2 + 756*α23*α45^2 - 
       468*α24*α45^2 - 480*α45^3 - 4*α13^2*(17*α16 - 51*α23 + 36*α45) + 
       α13*(12*α16^2 + 405*α23^2 - 643*α23*α45 + α16*(-382*α23 + 276*α45) + 
         α45*(31*β234 + 76*α24 + 288*α45 - 115*α56)) + 179*β234*α45*α56 - 60*α23*α45*α56 - 179*α24*α45*α56 - 
       216*α45^2*α56 - 203*α45*α56^2 - 12*α16*(82*α23^2 - 146*α23*α45 + 
         α45*(-37*β234 + 37*α24 + 120*α45 + 16*α56))) - α45*(48*α13^4 + 240*α16^4 + 279*α23^4 + 336*β234^3*α24 - 
       504*β234^2*α23*α24 + 546*β234*α23^2*α24 - 189*α23^3*α24 - 504*β234^2*α24^2 + 630*β234*α23*α24^2 - 
       336*α23^2*α24^2 + 336*β234*α24^3 - 231*α23*α24^3 - 84*α24^4 + 16*β234^3*α45 - 24*β234^2*α23*α45 - 
       295*β234*α23^2*α45 - 132*α23^3*α45 + 267*β234^2*α24*α45 - 515*β234*α23*α24*α45 + 484*α23^2*α24*α45 - 
       267*β234*α24^2*α45 + 434*α23*α24^2*α45 + 89*α24^3*α45 + 101*β234^2*α45^2 + 172*β234*α23*α45^2 + 
       132*α23^2*α45^2 + 8*β234*α24*α45^2 - 256*α23*α24*α45^2 - 4*α24^2*α45^2 - 156*β234*α45^3 - 48*α23*α45^3 + 
       240*α24*α45^3 + 48*α45^4 - 12*α13^3*(7*α16 - 17*α23 + 7*α24 + 4*α45) + 
       α16^3*(-480*α23 + 148*α24 + 480*α45) - 48*β234^2*α24*α56 + 48*β234*α23*α24*α56 + 131*α23^2*α24*α56 + 
       48*β234*α24^2*α56 + 77*α23*α24^2*α56 - 16*α24^3*α56 + 15*β234^2*α45*α56 + 149*β234*α23*α45*α56 - 
       163*α23^2*α45*α56 - 364*β234*α24*α45*α56 + 73*α23*α24*α45*α56 + 182*α24^2*α45*α56 - 
       219*β234*α45^2*α56 + 76*α23*α45^2*α56 + 224*α24*α45^2*α56 - 12*α45^3*α56 + 48*β234*α24*α56^2 - 
       24*α23*α24*α56^2 - 24*α24^2*α56^2 - 179*β234*α45*α56^2 - 24*α23*α45*α56^2 + 321*α24*α45*α56^2 + 
       97*α45^2*α56^2 + 148*α24*α56^3 + 64*α45*α56^3 + α13^2*(89*α16^2 + 405*α23^2 + 105*β234*α24 + 16*β234*α45 + 
         68*α24*α45 + 48*α45^2 - 11*α23*(21*α24 + 20*α45) + α16*(-215*α23 + 89*α24 + 68*α45) - 16*α24*α56 - 
         100*α45*α56) + α16^2*(732*α23^2 + 48*β234*α24 - 24*α24^2 - 444*β234*α45 + 468*α24*α45 + 480*α45^2 - 
         24*α23*(α24 + 22*α45) + 179*α24*α56 + 192*α45*α56) + α16*(-492*α23^3 - 16*α24^3 + 77*α24^2*α45 + 
         476*α24*α45^2 + 240*α45^3 - 48*β234^2*(α24 + α45) + α23^2*(131*α24 + 492*α45) + 15*α24^2*α56 + 
         398*α24*α45*α56 + 240*α45^2*α56 + 179*α24*α56^2 + 406*α45*α56^2 + 
         2*β234*(24*α24^2 - 77*α24*α45 - 246*α45^2 - 15*α24*α56 - 179*α45*α56) + 
         α23*(48*β234*α24 + 77*α24^2 + 540*β234*α45 - 70*α24*α45 - 240*α45^2 + 15*α24*α56 + 166*α45*α56)) + 
       α13*(-4*α16^3 + 435*α23^3 + 124*β234^2*α24 - 229*β234*α24^2 + α16^2*(252*α23 + 155*α24 - 12*α45) + 
         39*β234^2*α45 - 303*β234*α24*α45 + 159*α24^2*α45 + 8*β234*α45^2 - 92*α24*α45^2 - 48*α45^3 - 
         16*α23^2*(21*α24 + 19*α45) - 263*β234*α24*α56 + 388*α24^2*α56 - 15*β234*α45*α56 + 237*α24*α45*α56 + 
         76*α45^2*α56 - 24*α24*α56^2 - 24*α45*α56^2 + α23*(128*β234*α24 + 124*α24^2 - 140*β234*α45 + 
           514*α24*α45 + 196*α45^2 + 77*α24*α56 - 154*α45*α56) + α16*(-437*α23^2 - 368*β234*α24 + 352*α23*α24 + 
           159*α24^2 - 116*β234*α45 + 498*α23*α45 + 147*α24*α45 - 92*α45^2 + 364*α24*α56 + 221*α45*α56))) + 
     β245*(48*α13^4 + 240*α16^4 + 279*α23^4 - 480*α16^3*(α23 - 2*α45) + 16*β234^3*α45 - 24*β234^2*α23*α45 - 
       295*β234*α23^2*α45 - 567*α23^3*α45 - 48*β234^2*α24*α45 - 200*β234*α23*α24*α45 + 274*α23^2*α24*α45 + 
       48*β234*α24^2*α45 + 182*α23*α24^2*α45 - 16*α24^3*α45 + 77*β234^2*α45^2 + 570*β234*α23*α45^2 + 
       568*α23^2*α45^2 - 154*β234*α24*α45^2 - 322*α23*α24*α45^2 + 77*α24^2*α45^2 - 476*β234*α45^3 - 
       340*α23*α45^3 + 476*α24*α45^3 + 240*α45^4 - 12*α13^3*(7*α16 - 17*α23 + 8*α45) + 
       α13^2*(89*α16^2 + 405*α23^2 - 424*α23*α45 + α16*(-215*α23 + 136*α45) + 
         4*α45*(4*β234 + 17*α24 + 36*α45 - 25*α56)) + 15*β234^2*α45*α56 + 149*β234*α23*α45*α56 - 
       163*α23^2*α45*α56 - 30*β234*α24*α45*α56 - 94*α23*α24*α45*α56 + 15*α24^2*α45*α56 - 
       398*β234*α45^2*α56 + 136*α23*α45^2*α56 + 398*α24*α45^2*α56 + 140*α45^3*α56 - 179*β234*α45*α56^2 - 
       24*α23*α45*α56^2 + 179*α24*α45*α56^2 + 300*α45^2*α56^2 + 64*α45*α56^3 + 
       12*α16^2*(61*α23^2 - 125*α23*α45 + α45*(-37*β234 + 37*α24 + 120*α45 + 16*α56)) - 
       α13*(4*α16^3 - 435*α23^3 + 709*α23^2*α45 + α16^2*(-252*α23 + 24*α45) + 
         α16*(437*α23^2 - 880*α23*α45 + α45*(116*β234 - 306*α24 + 276*α45 - 221*α56)) + 
         α23*α45*(140*β234 - 537*α24 - 635*α45 + 154*α56) + α45*(-39*β234^2 + 431*β234*α24 - 16*α24^2 + 23*β234*α45 + 
           168*α24*α45 + 192*α45^2 + 15*β234*α56 - 419*α24*α56 - 191*α45*α56 + 24*α56^2)) + 
       α16*(-492*α23^3 + 1476*α23^2*α45 + α23*α45*(540*β234 - 195*α24 - 1260*α45 + 166*α56) + 
         2*α45*(-24*β234^2 - 24*α24^2 + 468*α24*α45 + 480*α45^2 + β234*(48*α24 - 468*α45 - 179*α56) + 179*α24*α56 + 
           216*α45*α56 + 203*α56^2))) - β123*(84*β245^4 + β245^3*(68*α13 - 236*α16 + 215*α23 - 272*α45) + 
       β245^2*(92*α13^2 + 228*α16^2 - 476*α16*α23 + 437*α23^2 + α13*(54*α16 + 382*α23 - 319*α45) - 111*β234*α45 + 
         516*α16*α45 - 415*α23*α45 + 218*α24*α45 + 288*α45^2 - 221*α45*α56) + 
       α45*(-240*α13^3 + 148*α16^3 - 492*α23^3 + 191*β234^2*α24 - 443*β234*α23*α24 + 546*α23^2*α24 - 86*β234*α24^2 + 
         128*α23*α24^2 + 105*α24^3 + 128*β234^2*α45 - 52*β234*α23*α45 + 360*α23^2*α45 + 179*β234*α24*α45 - 
         200*α23*α24*α45 - 97*α24^2*α45 + 72*β234*α45^2 - 144*α23*α45^2 + 96*α24*α45^2 + 96*α45^3 + 
         α16^2*(-468*α23 - 13*α24 + 36*α45) + 4*α13^2*(59*α16 - 183*α23 + 84*α24 + 48*α45) + 13*β234*α24*α56 + 
         48*α23*α24*α56 - 263*α24^2*α56 - 25*β234*α45*α56 + 300*α23*α45*α56 - 419*α24*α45*α56 - 
         152*α45^2*α56 + 48*α24*α56^2 + 48*α45*α56^2 + α16*(623*α23^2 + 34*β234*α24 - 185*α23*α24 + 8*α24^2 - 
           168*β234*α45 - 116*α23*α45 - 85*α24*α45 - 4*α45^2 - 324*α24*α56 - 433*α45*α56) - 
         α13*(85*α16^2 + 984*α23^2 + 86*β234*α24 - 630*α23*α24 + 229*α24^2 - 15*β234*α45 - 536*α23*α45 + 
           267*α24*α45 + 144*α45^2 + α16*(-476*α23 + 290*α24 + 167*α45) - 48*α24*α56 - 300*α45*α56)) + 
       β245*(240*α13^3 - 148*α16^3 + 492*α23^3 + 12*α16^2*(39*α23 - 22*α45) - 128*β234^2*α45 + 52*β234*α23*α45 - 
         797*α23^2*α45 - 97*β234*α24*α45 + 118*α23*α24*α45 - 151*α24^2*α45 + 39*β234*α45^2 + 344*α23*α45^2 - 
         230*α24*α45^2 - 196*α45^3 - 4*α13^2*(59*α16 - 183*α23 + 71*α45) + 
         α13*(85*α16^2 + 984*α23^2 - 918*α23*α45 + α16*(-476*α23 + 113*α45) + 
           5*α45*(-3*β234 + 58*α24 + 79*α45 - 60*α56)) + 25*β234*α45*α56 - 300*α23*α45*α56 + 379*α24*α45*α56 + 
         373*α45^2*α56 - 48*α45*α56^2 + α16*(-623*α23^2 + 592*α23*α45 + α45*(168*β234 + 22*α24 - 276*α45 + 
             433*α56)))))*ζ2^3 - 105*(-(β245^4*α23) + 2*β123^3*(β245^2 + β245*(α16 - α45) - (α16 + 2*α24)*α45) + 
     β245^3*(2*α13*α16 - α13*α23 + 4*α16*α23 - 2*α23^2 - 2*β234*α45 + 6*α23*α45 + 2*α24*α45 + 2*α45*α56) + 
     β245^2*(α13^2*(α16 - α23) - 4*α16^2*α23 - α23^3 - β234^2*α45 - 2*β234*α23*α45 + 9*α23^2*α45 + 
       2*β234*α24*α45 - 5*α23*α24*α45 - α24^2*α45 + 5*β234*α45^2 - 11*α23*α45^2 - 5*α24*α45^2 + 
       2*α16*(2*α23^2 - 9*α23*α45 + 3*α45*(β234 - α24 - α56)) + 5*β234*α45*α56 - α23*α45*α56 - 
       5*α24*α45*α56 - 7*α45^2*α56 - 6*α45*α56^2 - α13*(5*α16^2 - 4*α16*α23 + 2*α23^2 - 3*β234*α45 + 
         6*α16*α45 + 3*α45*α56)) + β123^2*(β245^3 - β245^2*(5*α13 - α16 + α23 + 3*α45) + 
       β245*(4*α16^2 - α13*(α16 + 4*α23 - 5*α45) - α16*(5*α23 + 2*α45) + 
         α45*(β234 + α23 + 4*α24 + 2*α45 - 6*α56)) + α45*(-4*α16^2 - 4*β234*α24 + 6*α23*α24 - 5*α24^2 + 
         α13*(α16 + 4*α23 + 6*α24) - β234*α45 - 2*α24*α45 + α16*(5*α23 - 5*α24 + α45) + 6*α24*α56 + 
         6*α45*α56)) - α45*(2*α16^3*α24 + α16^2*α23*α24 - 2*α16*α23^2*α24 - α23^3*α24 + α16^2*α24^2 - 
       2*α16*α23*α24^2 - α23^2*α24^2 - 2*α16*α24^3 - α23*α24^3 - α24^4 - α13^3*(α16 + α23 + α24) + 
       10*α16^2*α23*α45 - 8*α16*α23^2*α45 + 5*α16^2*α24*α45 + 14*α16*α23*α24*α45 - 5*α23^2*α24*α45 + 
       6*α16*α24^2*α45 + 5*α23*α24^2*α45 + α24^3*α45 + 8*α16*α23*α45^2 + 2*α16*α24*α45^2 + 
       6*α23*α24*α45^2 + 2*α24^2*α45^2 + 2*β234^3*(2*α24 + α45) + 5*α16^2*α24*α56 + α16*α23*α24*α56 - 
       2*α23^2*α24*α56 + α16*α24^2*α56 - 2*α23*α24^2*α56 - 2*α24^3*α56 + 6*α16^2*α45*α56 + 
       4*α16*α23*α45*α56 - 2*α23^2*α45*α56 + 11*α16*α24*α45*α56 + 4*α23*α24*α45*α56 + 
       6*α24^2*α45*α56 + 8*α16*α45^2*α56 + α23*α45^2*α56 + 6*α24*α45^2*α56 + α45^3*α56 + 
       5*α16*α24*α56^2 + α23*α24*α56^2 + α24^2*α56^2 + 12*α16*α45*α56^2 - α23*α45*α56^2 + 
       9*α24*α45*α56^2 + 3*α45^2*α56^2 + 2*α24*α56^3 + 2*α45*α56^3 + 
       α13^2*(α16^2 - 2*α23^2 + 2*β234*α24 + α24^2 + α16*(α23 + 2*α24 - α45) + 2*β234*α45 - α24*α45 - 
         α23*(α24 + α45) - 2*α24*α56 - 2*α45*α56) + β234^2*(-6*α16*α24 - 6*α23*α24 - 6*α24^2 + 2*α16*α45 - 
         7*α23*α45 + 3*α24*α45 + 5*α45^2 - 6*α24*α56 + α45*α56) + 
       α13*(2*α16^3 - α23^3 + 5*β234^2*α24 - 9*β234*α24^2 + α24^3 - 6*β234*α24*α45 + 3*α24^2*α45 - 3*β234*α45^2 + 
         2*α24*α45^2 - α23^2*(α24 + α45) + α16^2*(-α23 + 5*(α24 + α45)) - 6*β234*α24*α56 + 10*α24^2*α56 - 
         β234*α45*α56 + 8*α24*α45*α56 + α45^2*α56 + α24*α56^2 - α45*α56^2 + 
         α23*(-(β234*α24) + 8*α24^2 + 3*β234*α45 + 4*α24*α45 + 2*α45^2 - 2*α24*α56 - 2*α45*α56) + 
         α16*(2*α23^2 - 10*β234*α24 + 4*α24^2 - 6*β234*α45 + 8*α24*α45 + 2*α45^2 + 2*α23*(4*α24 + α45) + 
           11*α24*α56 + 6*α45*α56)) - β234*(-4*α24^3 + 3*α24^2*α45 + 4*α24*α45^2 - α45^3 + 
         2*α16^2*(α24 + 3*α45) - 2*α23^2*(2*α24 + 3*α45) + α23*(-4*α24^2 + α24*(α45 - 6*α56) + 
           α45*(7*α45 - 3*α56)) - 6*α24^2*α56 + 12*α24*α45*α56 + 6*α45^2*α56 + 2*α24*α56^2 + 5*α45*α56^2 - 
         2*α16*(3*α24^2 + α23*(3*α24 + α45) - α24*(6*α45 + α56) - α45*(2*α45 + 5*α56)))) + 
     β123*(-β245^4 + β245^3*(α13 + 2*α16 + α23 + 2*α45) + β245^2*(2*α13^2 - 8*α13*α16 - α16^2 + 4*α13*α23 - 
         2*α16*α23 + 2*α23^2 + β234*α45 - 8*α23*α45 - 4*α24*α45 + α45^2 + 6*α45*α56) + 
       β245*(2*α16^3 + 2*α13^2*(α16 + 2*α23 - α45) - α16^2*(5*α23 + 4*α45) + 
         α13*(α16^2 + 4*α23^2 - 2*α16*(α23 - 5*α45) - 2*α23*α45 - α45*(3*β234 + 4*α24 + α45 - 6*α56)) + 
         α45*(5*β234^2 - 9*β234*α23 - 2*α23^2 + 6*α23*α24 + 6*α24^2 + 5*β234*α45 + 7*α23*α45 - 2*α45^2 + 
           6*α23*α56 - 12*α24*α56 - 8*α45*α56 + 2*α56^2) + 2*α16*(α23^2 + 6*α23*α45 - 
           α45*(β234 + 2*α24 + 4*α45 + 6*α56))) + α45*(-2*α16^3 - 4*β234^2*α24 + 8*β234*α23*α24 - 4*α23^2*α24 + 
         α23*α24^2 - 2*α24^3 - 2*α13^2*(α16 + 2*(α23 + α24)) - 5*β234^2*α45 + 9*β234*α23*α45 - 2*β234*α24*α45 - 
         6*α23*α24*α45 + α24^2*α45 - 6*β234*α45^2 + 4*α24*α45^2 + α16^2*(5*α23 + α24 + 5*α45) + 
         2*β234*α24*α56 - 6*α23*α24*α56 + 6*α24^2*α56 - 6*α23*α45*α56 + 14*α24*α45*α56 + 2*α45^2*α56 + 
         2*α24*α56^2 - 2*α45*α56^2 - α13*(α16^2 + 4*α23^2 - 9*α24^2 - 3*β234*α45 + 2*α23*(2*α24 + α45) + 
           α16*(-2*α23 - 7*α24 + 2*α45) + 6*α24*α56 + 6*α45*α56) + 
         α16*(-2*α23^2 - α24^2 + α23*(3*α24 - 10*α45) + 2*α45*(β234 + 3*α45 + 6*α56) + α24*(7*α45 + 10*α56)))) + 
     β245*(-(α13^3*(α16 + α23)) + α13^2*(α16^2 + α16*(α23 - 2*α45) - 2*(α23^2 + α45*(-β234 + α56))) + 
       α13*(2*α16^3 - α23^3 - α16^2*(α23 - 10*α45) + α23^2*α45 + α23*α45*(3*β234 + 7*α24 + 3*α45 - 2*α56) + 
         2*α16*(α23^2 - α23*α45 + 3*α45*(-β234 + 2*α24 + α45 + α56)) - 
         α45*(α24^2 + α56*(-4*α45 + α56) + β234*(10*α24 + 6*α45 + α56) - α24*(α45 + 13*α56))) + 
       α45*(2*β234^3 + α23^3 - 8*α23^2*α24 - 2*α23*α24^2 - 2*α24^3 - 7*α23^2*α45 + 14*α23*α24*α45 + 
         6*α24^2*α45 + 6*α23*α45^2 + 2*α24*α45^2 - 2*α23^2*α56 - α23*α24*α56 + α24^2*α56 + 
         2*α23*α45*α56 + 11*α24*α45*α56 + 6*α45^2*α56 - α23*α56^2 + 5*α24*α56^2 + 9*α45*α56^2 + 2*α56^3 + 
         β234^2*(2*α16 - 7*α23 - 6*α24 + 6*α45 + α56) + 2*α16^2*(7*α23 + 3*(α24 + α56)) + 
         2*α16*(-6*α23^2 + α24^2 + 5*α24*(α45 + α56) + α23*(5*α24 + 11*α45 + 2*α56) + α56*(7*α45 + 6*α56)) - 
         β234*(6*α16^2 - 6*α23^2 - 8*α23*α24 - 6*α24^2 + 5*α23*α45 + 12*α24*α45 + 2*α45^2 - 3*α23*α56 + 
           2*α24*α56 + 11*α45*α56 + 5*α56^2 - 2*α16*(α23 - 2*α24 - 5*(α45 + α56))))))*ζ3^2))/210

==> F3254o2.txt <==
0

==> F3254o3.txt <==
-2*α13*α25*α46*αl^3*ζ3

==> F3254o4.txt <==
-(α13*α46*αl^4*(5*α13*α25 - 7*α17*α25 - 5*α23*α25 - 5*α25^2 - 10*α23*α45 - 5*α25*α45 + 5*α25*α46 - 
    7*α25*α67 - 17*α25*β123 - 7*α45*β123 + 7*α23*β137 + 7*α25*β137 + 3*β123*β137 - 10*α25*β167 + 
    10*α25*β235 + 10*α45*β235 - 7*β137*β235 + 10*α23*β245 + 10*α25*β245 + 7*β123*β245 - 10*β235*β245 - 
    7*α23*β456 - 17*α25*β456 - 3*β123*β456 + 7*β235*β456 + 7*α25*β467 + 7*α45*β467 - 3*β137*β467 - 
    7*β245*β467 + 3*β456*β467)*ζ2^2)/10

==> F32o2.txt <==
α13*α24*αl^2*ζ2

==> F32o3.txt <==
α13*α24*(α13 - 2*α15 + α23 + α24 - 2*α45)*αl^3*ζ3

==> F32o4.txt <==
(α13*α24*(4*α13^2 + 12*α15^2 + 14*α23^2 + 11*α23*α24 + 4*α24^2 + α13*(-5*α15 + 11*α23 + 4*α24 - 12*α45) - 
   12*α23*α45 - 5*α24*α45 + 12*α45^2 + α15*(-12*α23 - 12*α24 + 7*α45))*αl^4*ζ2^2)/10

==> F32o5.txt <==
(α13*α24*αl^5*(2*(α23^3 + α13^2*(α15 + α23) + 2*α23^2*α24 + α23*α24^2 + 2*α15^2*α45 - 2*α23^2*α45 - 
     2*α23*α24*α45 + α24^2*α45 + α24*α45^2 - α15*(2*α23^2 + (α24 - 2*α45)*α45 + α23*(2*α24 + α45)) + 
     α13*(α15^2 + 2*α23^2 + α23*α24 - 2*α23*α45 - 2*α24*α45 - α15*(2*α23 + 2*α24 + α45)))*ζ2*ζ3 + 
   (2*α13^3 - 8*α15^3 + 2*α23^3 + 4*α23^2*α24 + 4*α23*α24^2 + 2*α24^3 + α15^2*(12*α23 + 12*α24 - 11*α45) + 
     α13^2*(-6*α15 + 4*α23 + 2*α24 - 8*α45) - 8*α23^2*α45 - α23*α24*α45 - 6*α24^2*α45 + 12*α23*α45^2 - 
     α24*α45^2 - 8*α45^3 - α15*(8*α23^2 + 12*α23*α24 + 8*α24^2 - 13*α23*α45 - 9*α24*α45 + 11*α45^2) + 
     α13*(-α15^2 + 4*α23^2 + 2*α24^2 + 4*α23*(α24 - 3*α45) + 3*α24*α45 + 12*α45^2 + 
       α15*(-α23 + 3*α24 + 9*α45)))*ζ5))/2

==> F32o6.txt <==
(αl^6*((32*α13*α24*(48*α13^4 + 3*(80*α15^4 + 93*α23^4 + 145*α23^3*α24 + 135*α23^2*α24^2 + 68*α23*α24^3 + 
        16*α24^4 - 160*α15^3*(α23 + α24) - 4*α15*(α23 + α24)*(41*α23^2 + 41*α23*α24 + 20*α24^2) + 
        4*α15^2*(61*α23^2 + 81*α23*α24 + 40*α24^2)) + 12*α13^3*(-7*α15 + 17*α23 + 4*α24 - 20*α45) + 
      (148*α15^3 - 492*α23^3 - 437*α23^2*α24 - 215*α23*α24^2 - 84*α24^3 - 12*α15^2*(39*α23 + 19*α24) + 
        α15*(623*α23^2 + 476*α23*α24 + 236*α24^2))*α45 + (203*α15^2 - 468*α15*α23 + 732*α23^2 - 85*α15*α24 + 
        252*α23*α24 + 89*α24^2)*α45^2 + 4*(37*α15 - 120*α23 - α24)*α45^3 + 240*α45^4 + 
      α13^2*(89*α15^2 + 405*α23^2 + 204*α23*α24 + 48*α24^2 - 732*α23*α45 - 92*α24*α45 + 480*α45^2 + 
        α15*(-215*α23 - 68*α24 + 236*α45)) - α13*(4*α15^3 - 3*(145*α23^3 + 135*α23^2*α24 + 68*α23*α24^2 + 
          16*α24^3) + 2*(492*α23^2 + 191*α23*α24 + 34*α24^2)*α45 - 12*(81*α23 + α24)*α45^2 + 480*α45^3 + 
        α15^2*(-12*(21*α23 + α24) + 85*α45) + α15*(437*α23^2 + 382*α23*α24 + 92*α24^2 - 476*α23*α45 + 
          54*α24*α45 + 228*α45^2)))*ζ2^3)/105 + 32*α13*α24*(α13 - 2*α15 + α23 + α24 - 2*α45)*
    (α13^2*(α15 + α23) + α23*α24*(-2*α15 + α23 + α24) + (α15^2 - 2*α15*α23 + α24^2)*α45 + 
     (α15 + α24)*α45^2 + α13*(α15^2 + α23^2 - 2*α15*α24 - 2*(α23 + α24)*α45))*ζ3^2))/64

==> F3425o2.txt <==
-(αl^2*(α13 + α34 - β134)*(α17 + α24 - β137 - β234)*ζ2)

==> F3425o3.txt <==
αl^3*(α13 + α34 - β134)*(α17^2 + 2*α24*α34 - α24*β134 + α24*β137 - 2*α34*β137 - 2*α56*β137 + 
  β134*β137 - β137^2 - 2*α56*β167 + α13*(α17 + α24 - β137 - β234) - α24*β234 - 2*α34*β234 + β134*β234 + 
  β234^2 + 2*α56*β245 - 2*α24*β256 + 2*β137*β256 + 2*β234*β256 + 2*α24*β567 - 2*β137*β567 - 2*β234*β567 + 
  α17*(α24 + 2*α34 + 2*α56 - β134 - 2*β234 - 2*β256 + 2*β567))*ζ3

==> F3425o4.txt <==
-(αl^4*(α13 + α34 - β134)*(4*α17^3 + 10*α24^2*α34 + 22*α24*α34^2 - 7*α24^2*α56 + 17*α24*α25*α56 + 
    3*α24*α34*α56 - 10*α24*α56*α67 - 12*α24*α34*β134 - 3*α24*α56*β134 + 4*α24*β134^2 - 7*α24^2*β137 - 
    5*α24*α34*β137 - 22*α34^2*β137 + 12*α24*α56*β137 - 7*α25*α56*β137 - 20*α34*α56*β137 - 
    12*α56^2*β137 + 3*α56*α67*β137 - 4*α24*β134*β137 + 12*α34*β134*β137 + 8*α56*β134*β137 - 
    4*β134^2*β137 + 11*α24*β137^2 - 5*α34*β137^2 - 12*α56*β137^2 + 4*β134*β137^2 - 4*β137^3 - 
    12*α24*α56*β167 + 10*α25*α56*β167 - 17*α34*α56*β167 - 12*α56^2*β167 - 7*α56*α67*β167 + 
    5*α56*β134*β167 - 5*α56*β167^2 + 4*α13^2*(α17 + α24 - β137 - β234) - 42*α24*α34*β234 - 22*α34^2*β234 + 
    4*α24*α56*β234 - 17*α25*α56*β234 - 3*α34*α56*β234 + 10*α56*α67*β234 + 11*α24*β134*β234 + 
    12*α34*β134*β234 + 3*α56*β134*β234 - 4*β134^2*β234 + 3*α24*β137*β234 + 27*α34*β137*β234 + 
    3*α56*β137*β234 - 7*β134*β137*β234 + 17*α56*β167*β234 + 14*α24*β234^2 + 32*α34*β234^2 + 3*α56*β234^2 - 
    11*β134*β234^2 - 10*β137*β234^2 - 14*β234^3 - 5*α24*α56*β245 - 10*α25*α56*β245 + 17*α34*α56*β245 + 
    12*α56^2*β245 + 7*α56*α67*β245 - 5*α56*β134*β245 + 7*α56*β137*β245 + 5*α56*β245^2 + 7*α24^2*β256 - 
    20*α24*α34*β256 - 17*α24*α56*β256 + 8*α24*β134*β256 - 19*α24*β137*β256 + 20*α34*β137*β256 + 
    24*α56*β137*β256 - 8*β134*β137*β256 + 12*β137^2*β256 + 7*α56*β167*β256 + 8*α24*β234*β256 + 
    20*α34*β234*β256 + 17*α56*β234*β256 - 8*β134*β234*β256 - 3*β137*β234*β256 - 15*β234^2*β256 - 
    7*α56*β245*β256 + 12*α24*β256^2 - 12*β137*β256^2 - 12*β234*β256^2 + 17*α24*α34*β567 + 3*α24*α56*β567 - 
    12*α24*β134*β567 + 5*α24*β137*β567 - 17*α34*β137*β567 - 13*α56*β137*β567 + 12*β134*β137*β567 - 
    5*β137^2*β567 - 10*α56*β167*β567 - 12*α24*β234*β567 - 17*α34*β234*β567 - 3*α56*β234*β567 + 
    12*β134*β234*β567 + 7*β137*β234*β567 + 12*β234^2*β567 + 10*α56*β245*β567 - 10*α24*β256*β567 + 
    10*β137*β256*β567 + 10*β234*β256*β567 + 12*α24*β567^2 - 12*β137*β567^2 - 12*β234*β567^2 + 
    α17^2*(11*α24 + 12*α34 + 12*α56 - β134 - 12*β234 - 12*β256 + 2*β567) + 
    α13*(α17^2 - 10*α24^2 - 2*α34*β137 - 5*α56*β137 + 8*β134*β137 - 4*β137^2 - 5*α56*β167 - 2*α34*β234 + 
      8*β134*β234 - 3*β137*β234 + β234^2 + 5*α56*β245 + 5*β137*β256 + 5*β234*β256 - 12*β137*β567 - 
      12*β234*β567 + α17*(-9*α24 + 2*α34 + 5*α56 - 8*β134 + 3*β137 - 2*β234 - 5*β256 + 12*β567) + 
      α24*(2*α34 - 8*β134 + 14*β137 + 9*β234 - 5*β256 + 12*β567)) + 
    α17*(7*α24^2 + 22*α34^2 + 7*α25*α56 + 12*α56^2 - 3*α56*α67 - 8*α56*β134 + 4*β134^2 - 3*β134*β137 - 
      7*α56*β167 - 20*α56*β234 + 12*β134*β234 + 22*β234^2 - 24*α56*β256 + 8*β134*β256 + 27*β234*β256 + 
      12*β256^2 + 13*α56*β567 - 12*β134*β567 + 3*β137*β567 - 14*β234*β567 - 10*β256*β567 + 12*β567^2 + 
      α24*(22*α34 + 5*α56 - β134 - 10*β137 - 15*β234 - 5*β256 + 2*β567) + 
      α34*(20*α56 - 12*β134 - 7*β137 - 44*β234 - 20*β256 + 17*β567)))*ζ2^2)/10

==> F342o2.txt <==
α13*α25*αl^2*ζ2

==> F342o3.txt <==
-(α13*α25*(-2*β134 - β234 + α13 + 2*α16 - α25 + α34 + 2*α56)*αl^3*ζ3)

==> F342o4.txt <==
(α13*α25*(12*β134^2 + 14*β234^2 + 3*β245*α13 + 4*α13^2 + 2*α13*α16 + 12*α16^2 - 10*α13*α24 - 4*α13*α25 - 
   12*α16*α25 + 4*α25^2 - 7*β245*α34 + α13*α34 + 12*α16*α34 + 17*α24*α34 - 4*α25*α34 + 14*α34^2 + 
   β134*(12*β234 - 3*β245 - 12*α13 - 7*α16 + 10*α24 + 8*α25 - 12*α34 - 24*α56) + 12*α13*α56 + 7*α16*α56 - 
   5*α25*α56 + 12*α34*α56 + 12*α56^2 - β234*(α13 + 12*α16 - 11*α25 + 28*α34 + 12*α56))*αl^4*ζ2^2)/10

==> F342o5.txt <==
(α13*α25*αl^5*(2*(β234^3 + 2*β245^2*α13 - β245*α13^2 - 6*β245*α13*α16 + 2*α13^2*α16 + 3*α13*α16^2 + 
     β245*α13*α24 + 2*α13^2*α24 + α13*α16*α24 - 2*α13*α24^2 + β134^2*(β245 + 2*α16 + 3*α24) - β245*α13*α25 + 
     3*α13*α16*α25 + 3*α13*α24*α25 + 3*β245^2*α34 - β245*α13*α34 + α13^2*α34 - 4*β245*α16*α34 + 
     3*α13*α16*α34 - 2*β245*α24*α34 + 2*α13*α24*α34 - 2*α16*α24*α34 - 4*β245*α25*α34 + 2*α13*α25*α34 + 
     6*α16*α25*α34 + 5*α24*α25*α34 + β245*α34^2 - 2*α16*α34^2 - α24*α34^2 + α25*α34^2 - α34^3 - 
     2*β245*α13*α56 + 3*α13*α16*α56 + 2*α16^2*α56 + 4*α13*α24*α56 + 2*α13*α25*α56 - α16*α25*α56 + 
     α25^2*α56 + 2*α13*α34*α56 + α16*α34*α56 - 2*α24*α34*α56 + 2*α25*α34*α56 - 2*α34^2*α56 + 
     2*α16*α56^2 + α25*α56^2 - β234^2*(2*α16 - 2*α25 + 3*α34 + 2*α56) + 
     β234*(-α13^2 - 2*α16*α25 + α25^2 + 4*α16*α34 + α24*α34 - 6*α25*α34 + 3*α34^2 + β245*(3*α13 + 2*α34) - 
       α16*α56 - 2*α25*α56 + 4*α34*α56 - α13*(3*α16 + 4*α25 + 2*α56)) + 
     β134*(2*β234^2 - 2*β245^2 - 3*α13*α16 - 2*α16^2 - 5*α13*α24 - α16*α24 + 2*α24^2 - 5*α16*α25 - 3*α24*α25 + 
       β234*(-3*β245 + 2*α13 + α16 + 5*α25 - 4*α34) - 2*α13*α34 - α16*α34 + α24*α34 + 2*α34^2 - 4*α16*α56 - 
       4*α24*α56 - 4*α25*α56 + β245*(6*α16 - α24 + α25 - 2*α34 + 2*α56)))*ζ2*ζ3 - 
   (-8*β134^3 - 2*β234^3 + 9*β245^2*α13 - 2*β245*α13^2 + 2*α13^3 - 22*β245*α13*α16 + 8*α13^2*α16 + 12*α13*α16^2 + 
     8*α16^3 - 2*β245*α13*α24 + 2*α13*α16*α24 + 2*α13*α24^2 - 7*β245*α13*α25 - 2*α13^2*α25 + 
     10*α13*α16*α25 - 12*α16^2*α25 + 18*α13*α24*α25 + 2*α13*α25^2 + 8*α16*α25^2 - 2*α25^3 + 9*β245^2*α34 - 
     4*β245*α13*α34 + 4*α13^2*α34 - 22*β245*α16*α34 + 12*α13*α16*α34 + 12*α16^2*α34 + 11*α13*α24*α34 + 
     4*α16*α24*α34 - 9*α24^2*α34 - 7*β245*α25*α34 + 7*α13*α25*α34 + 10*α16*α25*α34 + 7*α24*α25*α34 + 
     2*α25^2*α34 - 2*β245*α34^2 + 4*α13*α34^2 + 8*α16*α34^2 + 2*α24*α34^2 - 2*α25*α34^2 + 2*α34^3 - 
     4*β245*α13*α56 + 8*α13^2*α56 + 13*α13*α16*α56 + 11*α16^2*α56 + 3*α13*α25*α56 - 9*α16*α25*α56 + 
     6*α25^2*α56 - 4*β245*α34*α56 + 12*α13*α34*α56 + 13*α16*α34*α56 + 4*α24*α34*α56 + 3*α25*α34*α56 + 
     8*α34^2*α56 + 12*α13*α56^2 + 11*α16*α56^2 + α25*α56^2 + 12*α34*α56^2 + 8*α56^3 + 
     β234^2*(4*α13 + 8*α16 - 4*α25 + 6*α34 + 8*α56) + β134^2*(-12*β234 + 7*β245 + 12*α13 + 11*α16 - 6*α25 + 12*α34 + 
       24*α56) - β134*(8*β234^2 + 9*β245^2 + 8*α13^2 + 13*α13*α16 + 11*α16^2 + 2*α16*α24 + 2*α24^2 - 6*α13*α25 + 
       13*α16*α25 + 18*α24*α25 + 4*α25^2 + 12*α13*α34 + 13*α16*α34 + 4*α24*α34 - 6*α25*α34 + 8*α34^2 + 
       β234*(11*β245 - 12*α13 - 13*α16 - 2*α24 - 10*α25 - 16*α34 - 24*α56) + 
       β245*(5*α13 - 22*α16 - 2*α24 - 7*α25 + 5*α34 - 4*α56) + 24*α13*α56 + 22*α16*α56 + 6*α25*α56 + 
       24*α34*α56 + 24*α56^2) - β234*(4*α13^2 + 12*α16^2 - 12*α16*α25 + 4*α25^2 + 16*α16*α34 - 7*α24*α34 + 
       3*α25*α34 + 6*α34^2 - 11*β245*(α13 + α34) + 13*α16*α56 - α25*α56 + 16*α34*α56 + 12*α56^2 + 
       2*α13*(6*α16 + α24 + 7*α25 + 4*α34 + 6*α56)))*ζ5))/2

==> F342o6.txt <==
(α13*α25*αl^6*((240*β134^4 + 279*β234^4 + 100*β245^3*α13 + 76*β245^2*α13^2 + 12*β245*α13^3 + 48*α13^4 - 
     48*β245^2*α13*α16 - 194*β245*α13^2*α16 + 72*α13^3*α16 - 192*β245*α13*α16^2 + 207*α13^2*α16^2 + 
     144*α13*α16^3 + 240*α16^4 - 336*β245^2*α13*α24 - 80*β245*α13^2*α24 - 168*α13^3*α24 + 71*β245*α13*α16*α24 - 
     25*α13^2*α16*α24 + 13*α13*α16^2*α24 + 248*β245*α13*α24^2 + 248*α13^2*α24^2 + 101*α13*α16*α24^2 - 
     248*α13*α24^3 - 276*β245^2*α13*α25 - 55*β245*α13^2*α25 - 48*α13^3*α25 + 288*β245*α13*α16*α25 - 
     13*α13^2*α16*α25 - 24*α13*α16^2*α25 - 480*α16^3*α25 + 462*β245*α13*α24*α25 + 227*α13^2*α24*α25 + 
     185*α13*α16*α24*α25 - 271*α13*α24^2*α25 + 188*β245*α13*α25^2 + 48*α13^2*α25^2 - 96*α13*α16*α25^2 + 
     480*α16^2*α25^2 - 336*α13*α24*α25^2 - 48*α13*α25^3 - 240*α16*α25^3 + 48*α25^4 + 16*β245^3*α34 + 
     198*β245^2*α13*α34 - 102*β245*α13^2*α34 + 36*α13^3*α34 - 48*β245^2*α16*α34 - 476*β245*α13*α16*α34 + 
     207*α13^2*α16*α34 - 444*β245*α16^2*α34 + 216*α13*α16^2*α34 + 480*α16^3*α34 + 143*β245^2*α24*α34 - 
     89*β245*α13*α24*α34 + 211*α13^2*α24*α34 + 109*β245*α16*α24*α34 + 127*α13*α16*α24*α34 + 
     492*α16^2*α24*α34 - 395*β245*α24^2*α34 - 341*α13*α24^2*α34 + 320*α24^3*α34 - 24*β245^2*α25*α34 - 
     135*β245*α13*α25*α34 + 28*α13^2*α25*α34 + 540*β245*α16*α25*α34 + 382*α13*α16*α25*α34 - 
     528*α16^2*α25*α34 - 286*β245*α24*α25*α34 + 138*α13*α24*α25*α34 - 458*α16*α24*α25*α34 + 
     310*α24^2*α25*α34 - 148*β245*α25^2*α34 - 52*α13*α25^2*α34 + 240*α16*α25^2*α34 + 232*α24*α25^2*α34 - 
     48*α25^3*α34 + 101*β245^2*α34^2 + 24*β245*α13*α34^2 + 153*α13^2*α34^2 - 492*β245*α16*α34^2 + 
     186*α13*α16*α34^2 + 732*α16^2*α34^2 - 97*β245*α24*α34^2 - 155*α13*α24*α34^2 + 492*α16*α24*α34^2 + 
     227*α24^2*α34^2 + 172*β245*α25*α34^2 - 56*α13*α25*α34^2 - 492*α16*α25*α34^2 - 256*α24*α25*α34^2 + 
     132*α25^2*α34^2 - 303*β245*α34^3 + 57*α13*α34^3 + 492*α16*α34^3 + 681*α24*α34^3 - 132*α25*α34^3 + 
     279*α34^4 + 4*β134^3*(120*β234 - 47*β245 - 120*α13 - 37*α16 + 84*α24 + 48*α25 - 120*α34 - 240*α56) + 
     143*β245^2*α13*α56 + 12*β245*α13^2*α56 + 240*α13^3*α56 - 379*β245*α13*α16*α56 + 224*α13^2*α16*α56 + 
     321*α13*α16^2*α56 + 148*α16^3*α56 - 492*β245*α13*α24*α56 - 504*α13^2*α24*α56 + 345*α13*α16*α24*α56 + 
     744*α13*α24^2*α56 - 101*β245*α13*α25*α56 - 92*α13^2*α25*α56 + 155*α13*α16*α25*α56 - 
     228*α16^2*α25*α56 + 391*α13*α24*α25*α56 + 68*α13*α25^2*α56 + 236*α16*α25^2*α56 - 84*α25^3*α56 + 
     143*β245^2*α34*α56 - 228*β245*α13*α34*α56 + 228*α13^2*α34*α56 - 526*β245*α16*α34*α56 + 
     460*α13*α16*α34*α56 + 468*α16^2*α34*α56 - 143*β245*α24*α34*α56 + 383*α13*α24*α34*α56 + 
     530*α16*α24*α34*α56 + 4*β245*α25*α34*α56 + 106*α13*α25*α34*α56 + 50*α16*α25*α34*α56 - 
     109*α24*α25*α34*α56 + 68*α25^2*α34*α56 - 240*β245*α34^2*α56 + 480*α13*α34^2*α56 + 623*α16*α34^2*α56 + 
     492*α24*α34^2*α56 - 197*α25*α34^2*α56 + 492*α34^3*α56 + 12*β245*α13*α56^2 + 480*α13^2*α56^2 + 
     216*α13*α16*α56^2 + 203*α16^2*α56^2 - 504*α13*α24*α56^2 - 12*α13*α25*α56^2 - 85*α16*α25*α56^2 + 
     89*α25^2*α56^2 - 240*β245*α34*α56^2 + 468*α13*α34*α56^2 + 468*α16*α34*α56^2 + 492*α24*α34*α56^2 - 
     12*α25*α34*α56^2 + 732*α34^2*α56^2 + 480*α13*α56^3 + 148*α16*α56^3 - 4*α25*α56^3 + 480*α34*α56^3 + 
     240*α56^4 - 3*β234^3*(19*α13 + 164*α16 - 145*α25 + 372*α34 + 164*α56) + 
     β234^2*(153*α13^2 + 732*α16^2 - 984*α16*α25 + 405*α25^2 + 1476*α16*α34 + 841*α24*α34 - 1010*α25*α34 + 
       1674*α34^2 - β245*(α13 + 295*α34) + 623*α16*α56 - 437*α25*α56 + 1476*α34*α56 + 732*α56^2 + 
       α13*(186*α16 - 130*α24 - 31*α25 + 171*α34 + 480*α56)) + 
     β134^2*(732*β234^2 + 37*β245^2 + 480*α13^2 + 216*α13*α16 + 203*α16^2 - 756*α13*α24 + 118*α16*α24 + 496*α24^2 - 
       288*α13*α25 - 112*α16*α25 + 288*α24*α25 + 144*α25^2 + 468*α13*α34 + 468*α16*α34 + 240*α24*α34 - 
       288*α25*α34 + 732*α34^2 + 1440*α13*α56 + 444*α16*α56 - 756*α24*α56 - 276*α25*α56 + 1440*α34*α56 + 
       1440*α56^2 + β245*(288*α13 + 27*α16 - 223*α24 - 92*α25 + 36*α34 + 264*α56) - 
       β234*(72*β245 + 468*α13 + 468*α16 + 13*α24 - 324*α25 + 1464*α34 + 1440*α56)) + 
     β234*(-36*α13^3 - 480*α16^3 + 972*α16^2*α25 - 732*α16*α25^2 + 204*α25^3 - 1464*α16^2*α34 - 
       492*α16*α24*α34 - 480*α24^2*α34 + 1524*α16*α25*α34 + 295*α24*α25*α34 - 436*α25^2*α34 - 
       1476*α16*α34^2 - 1202*α24*α34^2 + 691*α25*α34^2 - 1116*α34^3 + 24*β245^2*(α13 + α34) - 468*α16^2*α56 + 
       476*α16*α25*α56 - 215*α25^2*α56 - 1246*α16*α34*α56 - 492*α24*α34*α56 + 491*α25*α34*α56 - 
       1476*α34^2*α56 - 468*α16*α56^2 + 252*α25*α56^2 - 1464*α34*α56^2 - 480*α56^3 - 
       α13^2*(207*α16 - 4*α24 + 23*α25 + 306*α34 + 228*α56) + 
       β245*(97*α13^2 + α13*(192*α16 + 80*α24 - 167*α25 + 144*α34 + 131*α56) + 
         α34*(444*α16 + 143*α24 - 398*α25 + 614*α34 + 383*α56)) - α13*(216*α16^2 + 103*α24*α25 - 132*α25^2 - 
         433*α24*α34 + 80*α25*α34 + 171*α34^2 + 240*α24*α56 + 9*α25*α56 + 960*α34*α56 + 468*α56^2 + 
         α16*(177*α24 + 98*α25 + 372*α34 + 460*α56))) + β134*(492*β234^3 - 100*β245^3 - 240*α13^3 - 224*α13^2*α16 - 
       321*α13*α16^2 - 148*α16^3 + 588*α13^2*α24 - 93*α13*α16*α24 - 13*α16^2*α24 - 744*α13*α24^2 - 
       101*α16*α24^2 + 248*α24^3 + 192*α13^2*α25 + 57*α13*α16*α25 + 36*α16^2*α25 - 515*α13*α24*α25 - 
       185*α16*α24*α25 + 271*α24^2*α25 - 144*α13*α25^2 + 4*α16*α25^2 + 336*α24*α25^2 + 96*α25^3 - 
       228*α13^2*α34 - 460*α13*α16*α34 - 468*α16^2*α34 - 362*α13*α24*α34 - 379*α16*α24*α34 + 
       256*α24^2*α34 + 40*α13*α25*α34 + 116*α16*α25*α34 + 56*α24*α25*α34 - 144*α25^2*α34 - 480*α13*α34^2 - 
       623*α16*α34^2 - 198*α24*α34^2 + 360*α25*α34^2 - 492*α34^3 + 
       β234^2*(β245 - 480*α13 - 623*α16 + 130*α24 + 436*α25 - 1476*α34 - 1464*α56) + 
       β245^2*(-113*α13 + 48*α16 + 336*α24 + 276*α25 - 159*α34 - 143*α56) - 960*α13^2*α56 - 432*α13*α16*α56 - 
       406*α16^2*α56 + 1260*α13*α24*α56 - 345*α16*α24*α56 - 744*α24^2*α56 + 276*α13*α25*α56 - 
       209*α16*α25*α56 - 391*α24*α25*α56 - 136*α25^2*α56 - 936*α13*α34*α56 - 936*α16*α34*α56 - 
       732*α24*α34*α56 + 276*α25*α34*α56 - 1464*α34^2*α56 - 1440*α13*α56^2 - 444*α16*α56^2 + 504*α24*α56^2 + 
       24*α25*α56^2 - 1440*α34*α56^2 - 960*α56^3 + β245*(-112*α13^2 + 192*α16^2 - 248*α24^2 - 462*α24*α25 - 
         188*α25^2 - 16*α24*α34 + 88*α25*α34 + 77*α34^2 + α13*(167*α16 + 303*α24 + 147*α25 + 82*α34 - 276*α56) + 
         492*α24*α56 + 101*α25*α56 + 228*α34*α56 - 12*α56^2 + α16*(-71*α24 - 288*α25 + 360*α34 + 379*α56)) + 
       β234*(-24*β245^2 + 228*α13^2 + 468*α16^2 + 177*α16*α24 - 284*α16*α25 + 103*α24*α25 + 72*α25^2 + 
         1246*α16*α34 + 5*α24*α34 - 668*α25*α34 + 1476*α34^2 + 936*α16*α56 + 240*α24*α56 - 373*α25*α56 + 
         2928*α34*α56 + 1440*α56^2 - β245*(25*α13 + 192*α16 + 80*α24 - 167*α25 + 206*α34 + 131*α56) + 
         α13*(460*α16 + 9*α24 - 97*α25 + 960*α34 + 936*α56))))*ζ2^3 + 
   105*(-2*β245^3*α13 - β245^2*α13^2 + β245*α13^3 + 2*β245^2*α13*α16 + 6*β245*α13^2*α16 - 2*α13^3*α16 + 
     6*β245*α13*α16^2 - 6*α13^2*α16^2 - 4*α13*α16^3 + 5*β245^2*α13*α24 - 4*β245*α13^2*α24 - 2*α13^3*α24 - 
     4*β245*α13*α16*α24 - α13*α16^2*α24 + 3*β245*α13*α24^2 + 6*α13^2*α24^2 - α13*α16*α24^2 - 4*α13*α24^3 + 
     2*β134^3*(β245 + α16 + 2*α24) + 5*β245^2*α13*α25 - β245*α13^2*α25 - 10*β245*α13*α16*α25 - 
     3*β245*α13*α24*α25 - 3*α13*α16*α24*α25 - 3*α13*α24^2*α25 - 2*β245*α13*α25^2 + 4*α13*α16*α25^2 + 
     4*α13*α24*α25^2 + β234^3*(α13 + α25) - 2*β245^3*α34 - 6*β245^2*α13*α34 + 3*β245*α13^2*α34 - α13^3*α34 - 
     2*β245^2*α16*α34 + 14*β245*α13*α16*α34 - 6*α13^2*α16*α34 + 6*β245*α16^2*α34 - 6*α13*α16^2*α34 + 
     2*β245^2*α24*α34 + 5*β245*α13*α24*α34 - 4*α13^2*α24*α34 + 6*β245*α16*α24*α34 - 3*α13*α16*α24*α34 - 
     4*α16^2*α24*α34 + 2*β245*α24^2*α34 + 2*α13*α24^2*α34 - 8*α16*α24^2*α34 - 2*α24^3*α34 + 
     7*β245^2*α25*α34 + 4*β245*α13*α25*α34 - α13^2*α25*α34 - 2*β245*α16*α25*α34 - 12*α13*α16*α25*α34 - 
     10*α16^2*α25*α34 - 8*β245*α24*α25*α34 - 6*α13*α24*α25*α34 - 4*α16*α24*α25*α34 + 3*α24^2*α25*α34 - 
     6*β245*α25^2*α34 + 2*α13*α25^2*α34 + 8*α16*α25^2*α34 + 6*α24*α25^2*α34 - 5*β245^2*α34^2 + 
     β245*α13*α34^2 - 2*α13^2*α34^2 + 4*β245*α16*α34^2 - 4*α13*α16*α34^2 + 6*β245*α24*α34^2 - 
     3*α13*α24*α34^2 - 4*α16*α24*α34^2 - 3*α24^2*α34^2 + 7*β245*α25*α34^2 - α13*α25*α34^2 - 
     8*α16*α25*α34^2 - 5*α24*α25*α34^2 - β245*α34^3 - α13*α34^3 - α24*α34^3 - 2*β245^2*α13*α56 + 
     4*β245*α13^2*α56 + 12*β245*α13*α16*α56 - 6*α13^2*α16*α56 - 9*α13*α16^2*α56 - 2*α16^3*α56 + 
     4*β245*α13*α24*α56 - 8*α13^2*α24*α56 - 12*α13*α16*α24*α56 - 2*β245*α13*α25*α56 - 2*α13^2*α25*α56 - 
     6*α13*α16*α25*α56 + α16^2*α25*α56 + α13*α25^2*α56 - 2*α16*α25^2*α56 + α25^3*α56 - 
     6*β245^2*α34*α56 + 8*β245*α13*α34*α56 - 4*α13^2*α34*α56 + 12*β245*α16*α34*α56 - 12*α13*α16*α34*α56 - 
     5*α16^2*α34*α56 + 10*β245*α24*α34*α56 - 10*α13*α24*α34*α56 - 10*α16*α24*α34*α56 - 
     8*α24^2*α34*α56 + 6*β245*α25*α34*α56 - 6*α13*α25*α34*α56 - 14*α16*α25*α34*α56 - 
     6*α24*α25*α34*α56 + α25^2*α34*α56 - 4*α13*α34^2*α56 - 2*α16*α34^2*α56 - 4*α24*α34^2*α56 - 
     2*α25*α34^2*α56 + 4*β245*α13*α56^2 - 5*α13*α16*α56^2 - 4*α16^2*α56^2 - 8*α13*α24*α56^2 - 
     5*α13*α25*α56^2 - α16*α25*α56^2 - α25^2*α56^2 + 4*β245*α34*α56^2 - 4*α13*α34*α56^2 - 
     5*α16*α34*α56^2 - 4*α24*α34*α56^2 - 5*α25*α34*α56^2 - 2*α16*α56^3 - 2*α25*α56^3 + 
     β134^2*(β245^2 - 5*α13*α16 - 4*α16^2 - 10*α13*α24 - 5*α16*α24 + 3*α24^2 - α16*α25 + 2*α24*α25 + 
       β234*(4*α13 + 5*α16 + 3*α24 + α25) - 4*α13*α34 - 5*α16*α34 - 6*α24*α34 - 
       β245*(α13 + 3*α24 + 2*α25 + α34) - 6*α16*α56 - 12*α24*α56 - 6*α25*α56) - 
     β234^2*(2*α13^2 + 4*α16*α25 - 2*α25^2 + 6*α24*α34 + 5*α25*α34 - 2*β245*(α13 + α34) + 2*α16*α56 + 
       2*α25*α56 + α13*(4*α16 + 4*α24 + 2*α25 + 3*α34 + 4*α56)) + 
     β134*(2*β245^3 + 6*α13^2*α16 + 9*α13*α16^2 + 2*α16^3 + 8*α13^2*α24 + 5*α13*α16*α24 + α16^2*α24 - 
       9*α13*α24^2 + α16*α24^2 + 4*α24^3 + 5*α16^2*α25 - 2*α13*α24*α25 + 3*α16*α24*α25 + 3*α24^2*α25 - 
       6*α16*α25^2 - 4*α24*α25^2 + β234^2*(-2*β245 + 4*α13 + 2*α16 + 4*α24 + 4*α25) + 4*α13^2*α34 + 
       12*α13*α16*α34 + 5*α16^2*α34 + 10*α13*α24*α34 + 7*α16*α24*α34 + 3*α24^2*α34 + 2*α13*α25*α34 + 
       10*α16*α25*α34 + 6*α24*α25*α34 + 4*α13*α34^2 + 2*α16*α34^2 + 4*α24*α34^2 + 10*α13*α16*α56 + 
       8*α16^2*α56 + 20*α13*α24*α56 + 12*α16*α24*α56 + 6*α13*α25*α56 + 14*α16*α25*α56 - 2*α25^2*α56 + 
       8*α13*α34*α56 + 10*α16*α34*α56 + 12*α24*α34*α56 + 6*α25*α34*α56 + 6*α16*α56^2 + 8*α24*α56^2 + 
       10*α25*α56^2 + β245^2*(-2*α16 - 5*α24 - 5*α25 + 6*α34 + 2*α56) - 
       β245*(2*α13^2 + 6*α16^2 + 3*α24^2 - 3*α24*α25 - 2*α25^2 + 5*α24*α34 + 7*α25*α34 - 2*α34^2 - 
         2*α16*(2*α24 + 5*α25 - 4*α34 - 6*α56) + 4*α24*α56 - 2*α25*α56 + 4*α34*α56 + 4*α56^2 + 
         α13*(6*α16 - 7*α24 - 3*α25 + 4*α34 + 4*α56)) + β234*(β245^2 - 4*α13^2 - 5*α16^2 - 5*α16*α24 - 6*α24^2 - 
         8*α16*α25 - 3*α24*α25 + 6*α25^2 - 4*α16*α34 - 9*α24*α34 - 9*α25*α34 - 10*α16*α56 - 8*α24*α56 - 
         8*α25*α56 + β245*(3*α13 + 6*α16 + 3*α24 - 6*α25 + 5*α34 + 6*α56) - 
         α13*(12*α16 + α24 + α25 + 8*α34 + 8*α56))) + β234*(α13^3 + 4*α16^2*α25 - 4*α16*α25^2 + α25^3 + 
       12*α16*α24*α34 + 7*α24^2*α34 + 14*α16*α25*α34 - 7*α25^2*α34 + 5*α24*α34^2 + 6*α25*α34^2 + 
       β245^2*(-α13 + α34) + 5*α16^2*α56 + 2*α16*α25*α56 - α25^2*α56 + 4*α16*α34*α56 + 12*α24*α34*α56 + 
       10*α25*α34*α56 + 5*α16*α56^2 + α25*α56^2 + α13^2*(6*α16 - 2*α24 + α25 + 4*α34 + 4*α56) - 
       β245*(3*α13^2 + α34*(6*α16 + 6*α24 - 2*α25 + 3*α34 + 6*α56) + α13*(6*α16 + 3*α24 - 6*α25 + 8*α34 + 
           6*α56)) + α13*(6*α16^2 + 6*α24^2 + 3*α24*α25 - 5*α25^2 + 3*α24*α34 + 8*α25*α34 + 3*α34^2 + 
         8*α24*α56 + 4*α25*α56 + 8*α34*α56 + 4*α56^2 + α16*(5*α24 + 4*α25 + 8*α34 + 12*α56))))*ζ3^2))/210

==> F3452o2.txt <==
αl^2*(α25 + β137 - β245 - β256)*(α34 - β134 + β267 - β345)*ζ2

==> F3452o3.txt <==
-(αl^3*(α25 + β137 - β245 - β256)*(α34 - β134 + β267 - β345)*(-2*α26 - 2*α34 + 2*α67 + β134 + β137 - 
   β245 + β256 - β267 + 2*β345)*ζ3)

==> F3452o4.txt <==
-(αl^4*(α25 + β137 - β245 - β256)*(α34 - β134 + β267 - β345)*(-7*α25*α26 - 12*α26^2 - 17*α26*α34 + 
    5*α34^2 + 27*α34*α45 + 10*α26*α67 + 17*α34*α67 - 12*α67^2 + 10*α25*β134 + 5*α26*β134 + 2*α34*β134 - 
    12*α67*β134 - 4*β134^2 + 12*α26*β137 + 5*α34*β137 - 10*α45*β137 - 5*α67*β137 - β134*β137 - 4*β137^2 - 
    3*α26*β167 - 7*α34*β167 - 10*α45*β167 + 7*α67*β167 - 10*β167^2 + 
    α13*(3*α17 + 10*α34 - 3*(β137 + β167 - β245)) - 12*α26*β245 - 15*α34*β245 + 10*α45*β245 + 5*α67*β245 + 
    β134*β245 + 11*β137*β245 + 3*β167*β245 - 7*β245^2 + 7*α25*β256 + 12*α26*β256 + 5*α34*β256 - 
    5*α67*β256 - 4*β134*β256 - 4*β137*β256 + 4*β245*β256 - 4*β256^2 - 8*α26*β267 - 12*α34*β267 + 
    12*α67*β267 + 8*β134*β267 + 4*β137*β267 - 7*β167*β267 - 4*β245*β267 + 4*β256*β267 - 4*β267^2 + 
    α17*(-7*α25 + 7*α34 + 10*α45 + 3*α67 - 3*β245 - 3*β267 - 7*β345) - 10*α25*β345 + 20*α26*β345 + 
    7*α34*β345 - 17*α67*β345 - 2*β134*β345 - 5*β137*β345 + 27*β167*β345 + 5*β245*β345 - 5*β256*β345 + 
    12*β267*β345 - 22*β345^2)*ζ2^2)/10

==> F3524o2.txt <==
α14*α36*αl^2*ζ2

==> F3524o3.txt <==
-(α14*α36*αl^3*(α14 + 2*α17 + α23 + α36 + α45 + 2*α67 - 2*β145 - β167 - 2*β236)*ζ3)

==> F3524o4.txt <==
(α14*α36*αl^4*(4*α14^2 + 12*α17^2 + 14*α23^2 + α23*α36 + 4*α36^2 - 6*α23*α45 + 11*α36*α45 + 14*α45^2 + 
   12*α23*α67 + 2*α36*α67 + 12*α45*α67 + 12*α67^2 - 15*α23*β145 - 5*α36*β145 - 12*α45*β145 - 24*α67*β145 + 
   12*β145^2 - 7*α45*β147 - 3*β145*β147 - 28*α23*β167 - α36*β167 - 28*α45*β167 - 12*α67*β167 + 
   12*β145*β167 + 14*β167^2 + 17*α45*β235 + 10*β145*β235 + 
   α17*(12*α23 + 12*α36 + 12*α45 + 7*α67 - 7*β145 - 12*β167 - 24*β236) + 
   α14*(2*α17 + 11*α23 + α36 + α45 + 12*α67 - 12*β145 + 3*β147 - β167 - 10*β235 - 5*β236) - 12*α23*β236 - 
   12*α36*β236 - 15*α45*β236 - 7*α67*β236 + 13*β145*β236 + 12*β167*β236 + 12*β236^2 + 17*α23*β245 - 
   10*α36*β245 + 10*β236*β245 - 7*α23*β367 + 3*α36*β367 - 3*β236*β367)*ζ2^2)/10

==> F3542o2.txt <==
αl^2*(α13 + α35 - β135)*(α17 - β137 - β167 + β245)*ζ2

==> F3542o3.txt <==
-(αl^3*(α13 + α35 - β135)*(α17 - β137 - β167 + β245)*(α13 + α17 - α24 - 2*α26 + α35 - α45 + 2*α67 - 
   β135 + β137 - β167 + β345)*ζ3)

==> F3542o4.txt <==
(αl^4*(α13 + α35 - β135)*(α17 - β137 - β167 + β245)*(4*α13^2 + 4*α17^2 + 8*α24*α26 + 12*α26^2 + 
   2*α24*α35 - 2*α26*α35 - 3*α35^2 - 20*α24*α45 - 2*α26*α45 + 9*α35*α45 + 7*α45^2 - 5*α24*α67 - 
   10*α26*α67 + 12*α35*α67 - 5*α45*α67 + 12*α67^2 - 9*α24*β135 + 2*α26*β135 - α35*β135 + α45*β135 - 
   12*α67*β135 + 4*β135^2 - α24*β137 - 12*α26*β137 + 4*α35*β137 - α45*β137 + 5*α67*β137 - 4*β135*β137 + 
   4*β137^2 + 4*α24*β167 + 15*α26*β167 - α35*β167 + 4*α45*β167 - 12*α67*β167 + β135*β167 - 4*β137*β167 + 
   14*β167^2 + 7*α24*β245 + 7*α26*β245 - 10*α35*β245 + 7*α45*β245 + 10*β135*β245 - 7*β137*β245 - 
   3*α24*β246 - 3*α35*β246 + 7*α45*β246 + 3*β135*β246 + 13*α24*β267 + 6*α26*β267 - 7*α35*β267 + 
   3*α45*β267 + 10*β167*β267 - 10*β245*β267 - 3*β246*β267 + 
   α13*(α17 + 6*α24 - 5*α26 + 8*α35 + 6*α45 + 12*α67 - 8*β135 + 4*β137 - β167 - 10*β245 - 6*β345) - 
   17*α24*β345 - 18*α26*β345 + 8*α35*β345 - 24*α45*β345 + 5*α67*β345 - β135*β345 + β137*β345 - 
   31*β167*β345 + 20*β245*β345 + 3*β246*β345 - 3*β267*β345 + 17*β345^2 + 
   α17*(-11*α24 - 12*α26 + α35 - 11*α45 + 2*α67 - β135 + 4*β137 - 8*β167 + 7*β245 + 11*β345))*ζ2^2)/10

==> F4235o2.txt <==
-(αl^2*(α23 - β147 + β356)*(α24 - β124 - β234 + β567)*ζ2)

==> F4235o3.txt <==
αl^3*(α24 - β124 - β234 + β567)*(2*α23^2 - 2*α23*α56 - 2*α35*α56 + α23*β124 - 3*α23*β147 - β124*β147 + 
  β147^2 - α23*β234 + β147*β234 + 2*α56*β235 + 3*α23*β356 + β124*β356 - 2*β147*β356 - β234*β356 + 
  β356^2 - 2*α14*(α23 - β147 + β356) + 2*α17*(α23 - β147 + β356) + α23*β567 - β147*β567 + β356*β567)*ζ3

==> F4235o4.txt <==
(αl^4*(α24 - β124 - β234 + β567)*(-22*α23^3 - 10*α23^2*α24 + 7*α23^2*α56 - 10*α23*α24*α56 + 
   22*α23*α35*α56 + 5*α35^2*α56 + 5*α23*α56^2 + 5*α35*α56^2 + 10*α23*α56*α67 + 7*α35*α56*α67 - 
   5*α23^2*β124 + 7*α23*α24*β124 + 5*α23*α56*β124 + 5*α35*α56*β124 - 4*α23*β124^2 + 34*α23^2*β147 + 
   10*α23*α24*β147 + 3*α23*α56*β147 + 10*α24*α56*β147 - 7*α35*α56*β147 - 3*α56*α67*β147 + 
   9*α23*β124*β147 - 7*α24*β124*β147 + 4*β124^2*β147 - 16*α23*β147^2 - 4*β124*β147^2 + 4*β147^3 + 
   17*α23*α56*β167 + 10*α35*α56*β167 - 7*α56*β147*β167 + 32*α23^2*β234 - 2*α23*α56*β234 - 
   5*α35*α56*β234 + 4*α23*β124*β234 - 43*α23*β147*β234 - 3*α56*β147*β234 - 4*β124*β147*β234 + 
   11*β147^2*β234 - 14*α23*β234^2 + 14*β147*β234^2 - 22*α23*α56*β235 - 10*α35*α56*β235 - 5*α56^2*β235 - 
   7*α56*α67*β235 - 5*α56*β124*β235 + 7*α56*β147*β235 - 10*α56*β167*β235 + 5*α56*β234*β235 + 
   5*α56*β235^2 - 24*α23^2*β356 - 3*α23*α56*β356 - 10*α24*α56*β356 + 7*α35*α56*β356 + 3*α56*α67*β356 - 
   9*α23*β124*β356 + 7*α24*β124*β356 - 4*β124^2*β356 + 22*α23*β147*β356 - 10*α24*β147*β356 + 
   8*β124*β147*β356 - 12*β147^2*β356 + 7*α56*β167*β356 + 33*α23*β234*β356 + 3*α56*β234*β356 + 
   4*β124*β234*β356 - 12*β147*β234*β356 - 14*β234^2*β356 - 7*α56*β235*β356 - 6*α23*β356^2 + 
   10*α24*β356^2 - 4*β124*β356^2 + 12*β147*β356^2 + β234*β356^2 - 4*β356^3 - 12*α14^2*(α23 - β147 + β356) - 
   12*α17^2*(α23 - β147 + β356) - 12*α23^2*β567 - 7*α23*α24*β567 + 2*α23*α56*β567 + 5*α35*α56*β567 - 
   4*α23*β124*β567 + 13*α23*β147*β567 + 7*α24*β147*β567 + 3*α56*β147*β567 + 4*β124*β147*β567 - 
   β147^2*β567 + 8*α23*β234*β567 - 8*β147*β234*β567 - 5*α56*β235*β567 - 13*α23*β356*β567 - 
   7*α24*β356*β567 - 3*α56*β356*β567 - 4*β124*β356*β567 + 2*β147*β356*β567 + 8*β234*β356*β567 - 
   β356^2*β567 - 4*α23*β567^2 + 4*β147*β567^2 - 4*β356*β567^2 - 
   α17*(17*α23^2 - 7*α35*α56 - 5*β124*β147 + 12*β147^2 + 12*β147*β234 + 7*α56*β235 + 5*β124*β356 - 
     24*β147*β356 - 12*β234*β356 + 12*β356^2 - 2*β147*β567 + 2*β356*β567 + 
     α23*(-7*α56 + 5*β124 - 29*β147 - 12*β234 + 29*β356 + 2*β567)) + 
   α14*(20*α23^2 - 10*α35*α56 + 7*α24*β147 - 3*α56*β147 - 12*β124*β147 + 8*β147^2 + 15*β147*β234 + 
     10*α56*β235 - 7*α24*β356 + 3*α56*β356 + 12*β124*β356 - 13*β147*β356 - 15*β234*β356 + 5*β356^2 + 
     10*α17*(α23 - β147 + β356) - 12*β147*β567 + 12*β356*β567 + 
     α23*(-7*α24 - 7*α56 + 12*β124 - 28*β147 - 15*β234 + 25*β356 + 12*β567)))*ζ2^2)/10

==> F423o2.txt <==
α14*α35*αl^2*ζ2

==> F423o3.txt <==
α14*α35*(β234 + 2*β235 + α14 - 2*α16 - α23 - α35 - 2*α56)*αl^3*ζ3

==> F423o4.txt <==
(α14*α35*(14*β234^2 + 12*β235^2 + 8*β235*α14 + 4*α14^2 - 24*β235*α16 - 5*α14*α16 + 12*α16^2 - 12*β235*α23 - 
   4*α14*α23 + 12*α16*α23 + 14*α23^2 + 10*β235*α24 + 17*α23*α24 - 12*β235*α35 - 4*α14*α35 + 12*α16*α35 + 
   α23*α35 - 10*α24*α35 + 4*α35^2 + β124*(-3*β235 - 7*α23 + 3*α35) + 
   β234*(12*β235 + 11*α14 - 12*α16 - 28*α23 - α35 - 12*α56) - 7*β235*α56 - 12*α14*α56 + 7*α16*α56 + 12*α23*α56 + 
   2*α35*α56 + 12*α56^2)*αl^4*ζ2^2)/10

==> F423o5.txt <==
(α14*α35*αl^5*(2*(β234^3 - 4*β235*α14*α16 + α14^2*α16 + α14*α16^2 + 2*α14*α16*α23 + 2*β235*α23^2 + 
     α14*α23^2 - 2*α16*α23^2 - α23^3 + 3*β235^2*α24 - 3*β235*α14*α24 - 4*β235*α16*α24 + β235*α23*α24 + 
     5*α14*α23*α24 - 2*α16*α23*α24 - α23^2*α24 + 2*β235*α24^2 + 2*α14*α16*α35 - 2*β235*α23*α35 + 
     2*α14*α23*α35 + 2*α16*α23*α35 - 5*β235*α24*α35 + 3*α14*α24*α35 + 4*α16*α24*α35 + 2*α23*α24*α35 - 
     2*α24^2*α35 + α23*α35^2 + 2*α24*α35^2 + β124^2*(-2*β235 + 3*α23 + 2*α35) + 
     β234^2*(2*β235 + 2*α14 - 2*α16 - 3*α23 - 2*α56) + 2*β235^2*α56 - 5*β235*α14*α56 - 4*β235*α16*α56 - 
     α14*α16*α56 + 2*α16^2*α56 - β235*α23*α56 + 6*α14*α23*α56 + α16*α23*α56 - 2*α23^2*α56 - 
     β235*α24*α56 - 2*α23*α24*α56 - 3*β235*α35*α56 + 3*α14*α35*α56 + 3*α16*α35*α56 + 3*α23*α35*α56 + 
     α24*α35*α56 + 2*α35^2*α56 - 2*β235*α56^2 + 2*α16*α56^2 + 3*α35*α56^2 + 
     β234*(α14^2 - 2*α14*α16 - 6*α14*α23 + 4*α16*α23 + 3*α23^2 + α23*α24 - 4*α14*α35 - 2*α16*α35 - α35^2 + 
       β124*(-3*β235 + 2*α23 + 3*α35) - 2*α14*α56 - α16*α56 + 4*α23*α56 - 3*α35*α56 + 
       β235*(5*α14 - 4*α23 + 2*α35 + α56)) + β124*(β235^2 + α23^2 - 2*α23*α24 - 2*α16*α35 - α23*α35 + 
       α24*α35 - α35^2 - α14*(4*α23 + α35) - 4*α23*α56 - 6*α35*α56 + 
       β235*(α14 + 2*α16 - 2*α23 - α24 + 6*α56)))*ζ2*ζ3 + 
   (2*β234^3 + 8*β235^3 + 6*β235^2*α14 + 4*β235*α14^2 + 2*α14^3 - 24*β235^2*α16 + 6*β235*α14*α16 - 6*α14^2*α16 + 
     24*β235*α16^2 - α14*α16^2 - 8*α16^3 - 12*β235^2*α23 - 6*β235*α14*α23 - 2*α14^2*α23 + 24*β235*α16*α23 - 
     3*α14*α16*α23 - 12*α16^2*α23 + 8*β235*α23^2 + 2*α14*α23^2 - 8*α16*α23^2 - 2*α23^3 + 18*β235*α14*α24 + 
     4*β235*α23*α24 - 7*α14*α23*α24 - 4*α16*α23*α24 - 2*α23^2*α24 + 2*β235*α24^2 + 9*α23*α24^2 + 
     9*β124^2*(β235 - α23 - α35) - 12*β235^2*α35 - 6*β235*α14*α35 - 2*α14^2*α35 + 24*β235*α16*α35 - 
     3*α14*α16*α35 - 12*α16^2*α35 + 12*β235*α23*α35 - 7*α14*α23*α35 - 12*α16*α23*α35 - 4*α23^2*α35 - 
     18*α14*α24*α35 - 11*α23*α24*α35 - 2*α24^2*α35 + 8*β235*α35^2 + 2*α14*α35^2 - 8*α16*α35^2 - 
     4*α23*α35^2 - 2*α35^3 - 11*β235^2*α56 + 13*β235*α14*α56 - 8*α14^2*α56 + 22*β235*α16*α56 + 9*α14*α16*α56 - 
     11*α16^2*α56 + 13*β235*α23*α56 - 10*α14*α23*α56 - 13*α16*α23*α56 - 8*α23^2*α56 + 2*β235*α24*α56 - 
     4*α23*α24*α56 + 13*β235*α35*α56 - 10*α14*α35*α56 - 13*α16*α35*α56 - 12*α23*α35*α56 - 
     2*α24*α35*α56 - 8*α35^2*α56 + 11*β235*α56^2 + 12*α14*α56^2 - 11*α16*α56^2 - 12*α23*α56^2 - 
     12*α35*α56^2 - 8*α56^3 + β234^2*(8*β235 + 4*α14 - 2*(4*α16 + 3*α23 + 2*α35 + 4*α56)) + 
     β234*(12*β235^2 + 4*α14^2 - α14*α16 + 12*α16^2 + 3*α14*α23 + 16*α16*α23 + 6*α23^2 - 7*α23*α24 + 
       11*β124*(β235 - α23 - α35) + 14*α14*α35 + 12*α16*α35 + 8*α23*α35 + 2*α24*α35 + 4*α35^2 - 12*α14*α56 + 
       13*α16*α56 + 16*α23*α56 + 12*α35*α56 + 12*α56^2 - β235*(10*α14 + 24*α16 + 16*α23 + 2*α24 + 12*α35 + 
         13*α56)) + β124*(-7*β235^2 + 7*α14*(α23 + α35) - β235*(7*α14 + 4*α16 - 5*α23 + 2*α24 - 5*α35 + 22*α56) + 
       2*(α23^2 + 2*α16*(α23 + α35) + α35*(α24 + α35 + 11*α56) + α23*(2*α35 + 11*α56))))*ζ5))/2

==> F423o6.txt <==
(α14*α35*αl^6*((279*β234^4 + 240*β235^4 + 192*β235^3*α14 + 144*β235^2*α14^2 + 96*β235*α14^3 + 48*α14^4 - 
     960*β235^3*α16 - 276*β235^2*α14*α16 - 136*β235*α14^2*α16 - 84*α14^3*α16 + 1440*β235^2*α16^2 + 
     24*β235*α14*α16^2 + 89*α14^2*α16^2 - 960*β235*α16^3 - 4*α14*α16^3 + 240*α16^4 - 480*β235^3*α23 - 
     288*β235^2*α14*α23 - 144*β235*α14^2*α23 - 48*α14^3*α23 + 1440*β235^2*α16*α23 + 276*β235*α14*α16*α23 + 
     68*α14^2*α16*α23 - 1440*β235*α16^2*α23 - 12*α14*α16^2*α23 + 480*α16^3*α23 + 732*β235^2*α23^2 + 
     360*β235*α14*α23^2 + 132*α14^2*α23^2 - 1464*β235*α16*α23^2 - 197*α14*α16*α23^2 + 732*α16^2*α23^2 - 
     492*β235*α23^3 - 132*α14*α23^3 + 492*α16*α23^3 + 279*α23^4 + 336*β235^3*α24 + 288*β235^2*α14*α24 + 
     336*β235*α14^2*α24 - 756*β235^2*α16*α24 - 391*β235*α14*α16*α24 + 504*β235*α16^2*α24 + 240*β235^2*α23*α24 + 
     56*β235*α14*α23*α24 + 232*α14^2*α23*α24 - 732*β235*α16*α23*α24 - 109*α14*α16*α23*α24 + 
     492*α16^2*α23*α24 - 198*β235*α23^2*α24 - 256*α14*α23^2*α24 + 492*α16*α23^2*α24 + 681*α23^3*α24 + 
     496*β235^2*α24^2 + 271*β235*α14*α24^2 - 744*β235*α16*α24^2 + 256*β235*α23*α24^2 + 310*α14*α23*α24^2 + 
     227*α23^2*α24^2 + 248*β235*α24^3 + 320*α23*α24^3 - 4*β124^3*(25*β235 - 4*α23 - 25*α35) - 480*β235^3*α35 - 
     288*β235^2*α14*α35 - 144*β235*α14^2*α35 - 48*α14^3*α35 + 1440*β235^2*α16*α35 + 276*β235*α14*α16*α35 + 
     68*α14^2*α16*α35 - 1440*β235*α16^2*α35 - 12*α14*α16^2*α35 + 480*α16^3*α35 + 468*β235^2*α23*α35 + 
     40*β235*α14*α23*α35 - 52*α14^2*α23*α35 - 936*β235*α16*α23*α35 + 106*α14*α16*α23*α35 + 
     468*α16^2*α23*α35 - 480*β235*α23^2*α35 - 56*α14*α23^2*α35 + 480*α16*α23^2*α35 + 57*α23^3*α35 - 
     756*β235^2*α24*α35 - 515*β235*α14*α24*α35 - 336*α14^2*α24*α35 + 1260*β235*α16*α24*α35 + 
     391*α14*α16*α24*α35 - 504*α16^2*α24*α35 - 362*β235*α23*α24*α35 + 138*α14*α23*α24*α35 + 
     383*α16*α23*α24*α35 - 155*α23^2*α24*α35 - 744*β235*α24^2*α35 - 271*α14*α24^2*α35 + 
     744*α16*α24^2*α35 - 341*α23*α24^2*α35 - 248*α24^3*α35 + 480*β235^2*α35^2 + 192*β235*α14*α35^2 + 
     48*α14^2*α35^2 - 960*β235*α16*α35^2 - 92*α14*α16*α35^2 + 480*α16^2*α35^2 - 228*β235*α23*α35^2 + 
     28*α14*α23*α35^2 + 228*α16*α23*α35^2 + 153*α23^2*α35^2 + 588*β235*α24*α35^2 + 227*α14*α24*α35^2 - 
     504*α16*α24*α35^2 + 211*α23*α24*α35^2 + 248*α24^2*α35^2 - 240*β235*α35^3 - 48*α14*α35^3 + 240*α16*α35^3 + 
     36*α23*α35^3 - 168*α24*α35^3 + 48*α35^4 + 3*β234^3*(164*β235 + 145*α14 - 164*α16 - 372*α23 - 19*α35 - 
       164*α56) - 148*β235^3*α56 - 112*β235^2*α14*α56 + 4*β235*α14^2*α56 - 240*α14^3*α56 + 444*β235^2*α16*α56 - 
     209*β235*α14*α16*α56 + 236*α14^2*α16*α56 - 444*β235*α16^2*α56 - 85*α14*α16^2*α56 + 148*α16^3*α56 + 
     468*β235^2*α23*α56 + 116*β235*α14*α23*α56 + 240*α14^2*α23*α56 - 936*β235*α16*α23*α56 + 
     50*α14*α16*α23*α56 + 468*α16^2*α23*α56 - 623*β235*α23^2*α56 - 492*α14*α23^2*α56 + 623*α16*α23^2*α56 + 
     492*α23^3*α56 + 118*β235^2*α24*α56 - 185*β235*α14*α24*α56 - 345*β235*α16*α24*α56 - 379*β235*α23*α24*α56 - 
     458*α14*α23*α24*α56 + 530*α16*α23*α24*α56 + 492*α23^2*α24*α56 - 101*β235*α24^2*α56 + 
     216*β235^2*α35*α56 + 57*β235*α14*α35*α56 - 96*α14^2*α35*α56 - 432*β235*α16*α35*α56 + 
     155*α14*α16*α35*α56 + 216*α16^2*α35*α56 - 460*β235*α23*α35*α56 + 382*α14*α23*α35*α56 + 
     460*α16*α23*α35*α56 + 186*α23^2*α35*α56 - 93*β235*α24*α35*α56 + 185*α14*α24*α35*α56 + 
     345*α16*α24*α35*α56 + 127*α23*α24*α35*α56 + 101*α24^2*α35*α56 - 224*β235*α35^2*α56 - 
     13*α14*α35^2*α56 + 224*α16*α35^2*α56 + 207*α23*α35^2*α56 - 25*α24*α35^2*α56 + 72*α35^3*α56 + 
     203*β235^2*α56^2 + 36*β235*α14*α56^2 + 480*α14^2*α56^2 - 406*β235*α16*α56^2 - 228*α14*α16*α56^2 + 
     203*α16^2*α56^2 - 468*β235*α23*α56^2 - 528*α14*α23*α56^2 + 468*α16*α23*α56^2 + 732*α23^2*α56^2 - 
     13*β235*α24*α56^2 + 492*α23*α24*α56^2 - 321*β235*α35*α56^2 - 24*α14*α35*α56^2 + 321*α16*α35*α56^2 + 
     216*α23*α35*α56^2 + 13*α24*α35*α56^2 + 207*α35^2*α56^2 - 148*β235*α56^3 - 480*α14*α56^3 + 148*α16*α56^3 + 
     480*α23*α56^3 + 144*α35*α56^3 + 240*α56^4 + β234^2*(732*β235^2 + 405*α14^2 - 437*α14*α16 + 732*α16^2 - 
       1010*α14*α23 + 1476*α16*α23 + 1674*α23^2 + 841*α23*α24 + β124*(β235 - 295*α23 - α35) - 31*α14*α35 + 
       480*α16*α35 + 171*α23*α35 - 130*α24*α35 + 153*α35^2 + β235*(436*α14 - 1464*α16 - 1476*α23 + 130*α24 - 
         480*α35 - 623*α56) - 984*α14*α56 + 623*α16*α56 + 1476*α23*α56 + 186*α35*α56 + 732*α56^2) + 
     β124^2*(37*β235^2 + 143*α16*α23 + 101*α23^2 + 143*α23*α24 + 143*α16*α35 + 198*α23*α35 - 336*α24*α35 + 
       76*α35^2 - 12*α14*(2*α23 + 23*α35) - 48*α23*α56 - 48*α35*α56 + 
       β235*(276*α14 - 143*α16 - 159*α23 + 336*α24 - 113*α35 + 48*α56)) - 
     β124*(188*β235^3 + 240*α16^2*α23 + 240*α16*α23^2 + 303*α23^3 + 143*α16*α23*α24 + 97*α23^2*α24 + 
       395*α23*α24^2 + 4*α14^2*(37*α23 - 47*α35) - 12*α16^2*α35 + 228*α16*α23*α35 - 24*α23^2*α35 + 
       492*α16*α24*α35 + 89*α23*α24*α35 - 248*α24^2*α35 - 12*α16*α35^2 + 102*α23*α35^2 + 80*α24*α35^2 - 
       12*α35^3 + α14*(-172*α23^2 + α16*(-4*α23 + 101*α35) + α23*(286*α24 + 135*(α35 - 4*α56)) + 
         α35*(-462*α24 + 55*α35 - 288*α56)) + β235^2*(92*α14 - 264*α16 - 36*α23 + 223*α24 - 288*α35 - 27*α56) + 
       526*α16*α23*α56 + 492*α23^2*α56 - 109*α23*α24*α56 + 379*α16*α35*α56 + 476*α23*α35*α56 - 
       71*α24*α35*α56 + 194*α35^2*α56 + 444*α23*α56^2 + 192*α35*α56^2 + 
       β235*(188*α14^2 + 12*α16^2 - 77*α23^2 + 16*α23*α24 + 248*α24^2 - 82*α23*α35 - 303*α24*α35 + 112*α35^2 - 
         360*α23*α56 + 71*α24*α56 - 167*α35*α56 - 192*α56^2 + α14*(-101*α16 - 88*α23 + 462*α24 - 147*α35 + 
           288*α56) - α16*(228*α23 + 492*α24 - 276*α35 + 379*α56))) - 
     β234*(-480*β235^3 - 204*α14^3 + 215*α14^2*α16 - 252*α14*α16^2 + 480*α16^3 + 436*α14^2*α23 - 491*α14*α16*α23 + 
       1464*α16^2*α23 - 691*α14*α23^2 + 1476*α16*α23^2 + 1116*α23^3 - 295*α14*α23*α24 + 492*α16*α23*α24 + 
       1202*α23^2*α24 + 480*α23*α24^2 + 24*β124^2*(β235 - α23 - α35) - 132*α14^2*α35 + 9*α14*α16*α35 + 
       468*α16^2*α35 + 80*α14*α23*α35 + 960*α16*α23*α35 + 171*α23^2*α35 + 103*α14*α24*α35 + 
       240*α16*α24*α35 - 433*α23*α24*α35 + 23*α14*α35^2 + 228*α16*α35^2 + 306*α23*α35^2 - 4*α24*α35^2 + 
       36*α35^3 + 732*α14^2*α56 - 476*α14*α16*α56 + 468*α16^2*α56 - 1524*α14*α23*α56 + 1246*α16*α23*α56 + 
       1476*α23^2*α56 + 492*α23*α24*α56 + 98*α14*α35*α56 + 460*α16*α35*α56 + 372*α23*α35*α56 + 
       177*α24*α35*α56 + 207*α35^2*α56 - 972*α14*α56^2 + 468*α16*α56^2 + 1464*α23*α56^2 + 216*α35*α56^2 + 
       480*α56^3 + β235^2*(-324*α14 + 1440*α16 + 1464*α23 + 13*α24 + 468*α35 + 468*α56) + 
       β124*(72*β235^2 + 398*α14*α23 - 383*α16*α23 - 614*α23^2 - 143*α23*α24 + 167*α14*α35 - 131*α16*α35 - 
         144*α23*α35 - 80*α24*α35 - 97*α35^2 - 444*α23*α56 - 192*α35*α56 + 
         β235*(-167*α14 + 131*α16 + 206*α23 + 80*α24 + 25*α35 + 192*α56)) - 
       β235*(72*α14^2 + 1440*α16^2 + 1476*α23^2 + 5*α23*α24 + 960*α23*α35 + 9*α24*α35 + 228*α35^2 + 
         1246*α23*α56 + 177*α24*α56 + 460*α35*α56 + 468*α56^2 - α14*(373*α16 + 668*α23 - 103*α24 + 97*α35 + 
           284*α56) + 24*α16*(122*α23 + 10*α24 + 39*(α35 + α56)))))*ζ2^3 + 
   105*(-6*β235^2*α14*α16 - 2*β235*α14^2*α16 + α14^3*α16 + 10*β235*α14*α16^2 - α14^2*α16^2 - 2*α14*α16^3 + 
     6*β235*α14*α16*α23 + α14^2*α16*α23 - 5*α14*α16^2*α23 - 2*α14*α16*α23^2 + 4*β235^3*α24 + 
     2*β235^2*α14*α24 - 4*β235*α14^2*α24 - 12*β235^2*α16*α24 + 8*β235*α16^2*α24 - 6*β235^2*α23*α24 + 
     6*β235*α14*α23*α24 + 6*α14^2*α23*α24 + 12*β235*α16*α23*α24 - 6*α14*α16*α23*α24 - 4*α16^2*α23*α24 + 
     4*β235*α23^2*α24 - 5*α14*α23^2*α24 - 4*α16*α23^2*α24 - α23^3*α24 + 3*β235^2*α24^2 + 3*β235*α14*α24^2 + 
     3*β235*α23*α24^2 + 3*α14*α23*α24^2 - 8*α16*α23*α24^2 - 3*α23^2*α24^2 + 4*β235*α24^3 - 2*α23*α24^3 + 
     2*β124^3*(β235 - α23 - α35) + 6*β235*α14*α16*α35 + α14^2*α16*α35 - 5*α14*α16^2*α35 - 4*β235^2*α23*α35 + 
     2*β235*α14*α23*α35 + 2*α14^2*α23*α35 + 8*β235*α16*α23*α35 - 6*α14*α16*α23*α35 - 4*α16^2*α23*α35 + 
     4*β235*α23^2*α35 - α14*α23^2*α35 - 4*α16*α23^2*α35 - α23^3*α35 - 10*β235^2*α24*α35 - 
     2*β235*α14*α24*α35 + 4*α14^2*α24*α35 + 20*β235*α16*α24*α35 - 8*α16^2*α24*α35 + 10*β235*α23*α24*α35 - 
     6*α14*α23*α24*α35 - 10*α16*α23*α24*α35 - 3*α23^2*α24*α35 - 9*β235*α24^2*α35 - 3*α14*α24^2*α35 + 
     2*α23*α24^2*α35 - 4*α24^3*α35 - 2*α14*α16*α35^2 + 4*β235*α23*α35^2 - α14*α23*α35^2 - 
     4*α16*α23*α35^2 - 2*α23^2*α35^2 + 8*β235*α24*α35^2 - 8*α16*α24*α35^2 - 4*α23*α24*α35^2 + 
     6*α24^2*α35^2 - α23*α35^3 - 2*α24*α35^3 + β234^3*(α14 + α35) + 2*β235^3*α56 - β235^2*α14*α56 - 
     6*β235*α14^2*α56 - 6*β235^2*α16*α56 + 14*β235*α14*α16*α56 - 2*α14^2*α16*α56 + 6*β235*α16^2*α56 - 
     α14*α16^2*α56 - 2*α16^3*α56 - 5*β235^2*α23*α56 + 10*β235*α14*α23*α56 + 8*α14^2*α23*α56 + 
     10*β235*α16*α23*α56 - 14*α14*α16*α23*α56 - 5*α16^2*α23*α56 + 2*β235*α23^2*α56 - 8*α14*α23^2*α56 - 
     2*α16*α23^2*α56 - 5*β235^2*α24*α56 + 3*β235*α14*α24*α56 + 12*β235*α16*α24*α56 + 7*β235*α23*α24*α56 - 
     4*α14*α23*α24*α56 - 10*α16*α23*α24*α56 - 4*α23^2*α24*α56 + β235*α24^2*α56 - 8*α23*α24^2*α56 - 
     5*β235^2*α35*α56 + 4*α14^2*α35*α56 + 10*β235*α16*α35*α56 - 6*α14*α16*α35*α56 - 5*α16^2*α35*α56 + 
     12*β235*α23*α35*α56 - 12*α14*α23*α35*α56 - 12*α16*α23*α35*α56 - 4*α23^2*α35*α56 + 
     5*β235*α24*α35*α56 - 3*α14*α24*α35*α56 - 12*α16*α24*α35*α56 - 3*α23*α24*α35*α56 - 
     α24^2*α35*α56 + 6*β235*α35^2*α56 - 6*α16*α35^2*α56 - 6*α23*α35^2*α56 - 2*α35^3*α56 - 4*β235^2*α56^2 + 
     5*β235*α14*α56^2 + 8*β235*α16*α56^2 + α14*α16*α56^2 - 4*α16^2*α56^2 + 5*β235*α23*α56^2 - 
     10*α14*α23*α56^2 - 5*α16*α23*α56^2 + β235*α24*α56^2 - 4*α23*α24*α56^2 + 9*β235*α35*α56^2 - 
     9*α16*α35*α56^2 - 6*α23*α35*α56^2 - α24*α35*α56^2 - 6*α35^2*α56^2 + 2*β235*α56^3 - 2*α16*α56^3 - 
     4*α35*α56^3 + β124^2*(β235^2 + 7*α14*α23 - 6*α16*α23 - 5*α23^2 + 2*α23*α24 + β234*(β235 + α23 - α35) + 
       5*α14*α35 - 2*α16*α35 - 6*α23*α35 + 5*α24*α35 - α35^2 + 
       β235*(-5*α14 + 2*α16 + 6*α23 - 5*α24 - 2*α56) - 2*α23*α56 + 2*α35*α56) + 
     β234^2*(2*α14^2 - 6*α23*α24 - 4*α16*α35 - 3*α23*α35 - 4*α24*α35 - 2*α35^2 - 2*α16*α56 - 4*α35*α56 + 
       2*β235*(2*α14 + 2*α24 + 2*α35 + α56) - α14*(2*α16 + 5*α23 + 2*α35 + 4*α56)) + 
     β234*(α14^3 + 12*α16*α23*α24 + 5*α23^2*α24 + 7*α23*α24^2 + 4*α16^2*α35 + 8*α16*α23*α35 + 
       3*α23^2*α35 + 8*α16*α24*α35 + 3*α23*α24*α35 + 6*α24^2*α35 + 4*α16*α35^2 + 4*α23*α35^2 - 
       2*α24*α35^2 + α35^3 + 5*α16^2*α56 + 4*α16*α23*α56 + 12*α23*α24*α56 + 12*α16*α35*α56 + 
       8*α23*α35*α56 + 5*α24*α35*α56 + 6*α35^2*α56 + 5*α16*α56^2 + 6*α35*α56^2 - 
       α14^2*(α16 + 7*α23 + 5*α35 + 4*α56) + β235^2*(α14 + 3*α24 + 4*α35 + 5*α56) + 
       α14*(α16^2 + 6*α23^2 + 8*α23*α35 + 3*α24*α35 + α35^2 + 14*α23*α56 + 4*α35*α56 + 4*α56^2 + 
         2*α16*(5*α23 + 2*α35 + α56)) + β235*(6*α14^2 - 9*α23*α24 - 6*α24^2 - 8*α23*α35 - α24*α35 - 4*α35^2 - 
         4*α23*α56 - 5*α24*α56 - 12*α35*α56 - 5*α56^2 - 2*α16*(4*α24 + 4*α35 + 5*α56) - 
         α14*(8*α16 + 9*α23 + 3*α24 + α35 + 8*α56))) + β124*(2*β235^3 - 6*α14^2*α23 + 6*α14*α16*α23 + 
       4*α16^2*α23 + 7*α14*α23^2 - α23^3 - 8*α14*α23*α24 + 10*α16*α23*α24 + 6*α23^2*α24 + 2*α23*α24^2 - 
       2*α14^2*α35 - 2*α14*α16*α35 + 4*α16^2*α35 + 4*α14*α23*α35 + 8*α16*α23*α35 + α23^2*α35 - 
       3*α14*α24*α35 + 4*α16*α24*α35 + 5*α23*α24*α35 + 3*α24^2*α35 - α14*α35^2 + 4*α16*α35^2 + 
       3*α23*α35^2 - 4*α24*α35^2 + α35^3 + 2*β234^2*(-β235 + α23 + α35) - β235^2*(2*α14 + α23 + 3*α24 + α35) - 
       2*α14*α23*α56 + 12*α16*α23*α56 + 4*α23^2*α56 + 6*α23*α24*α56 - 10*α14*α35*α56 + 
       12*α16*α35*α56 + 14*α23*α35*α56 - 4*α24*α35*α56 + 6*α35^2*α56 + 6*α23*α56^2 + 6*α35*α56^2 - 
       β234*(6*α16*α23 + 3*α23^2 + 6*α23*α24 + 6*α16*α35 + 8*α23*α35 + 3*α24*α35 + 3*α35^2 - 
         2*α14*(α23 + 3*α35) + β235*(6*α14 - 6*α16 - 5*α23 - 3*α24 - 3*α35 - 6*α56) + 6*α23*α56 + 6*α35*α56) + 
       β235*(2*α14^2 - 4*α16^2 + 2*α23^2 - 5*α23*α24 - 3*α24^2 - 4*α23*α35 + 7*α24*α35 - 2*α35^2 - 8*α23*α56 + 
         4*α24*α56 - 6*α35*α56 - 6*α56^2 - 4*α16*(α23 + α24 + α35 + 3*α56) + 
         α14*(2*α16 - 7*α23 + 3*α24 + 3*α35 + 10*α56))))*ζ3^2))/210

==> F4253o2.txt <==
0

==> F4253o3.txt <==
0

==> F4253o4.txt <==
(αl^4*(α15*(7*α24 + 3*(α34 + α36 - β346)) + (α24 + β167 - β234 - β245)*(17*α24 + 10*(α34 + α36 - β346)))*
  (α34 + β157 - β234 - β346)*(-α67 + β167 - β245 + β367)*ζ2^2)/10

==> F4325o2.txt <==
α14*αl^2*(α56 - β256)*ζ2

==> F4325o3.txt <==
-(α14*αl^3*(2*α25*α56 + α56^2 - α56*β234 + 2*α17*(α56 - β256) - 2*α56*β256 + β234*β256 + β256^2 + 
   α14*(-α56 + β256) + 2*α56*β567 - 2*β256*β567)*ζ3)

==> F4325o4.txt <==
(α14*αl^4*(-5*α25^2*α56 - 27*α23*α34*α56 + 12*α25*α56^2 + 4*α56^3 + 7*α25*α56*α67 - 3*α56^2*α67 + 
   10*α23*α56*β134 + 10*α34*α56*β147 - 3*α56*β134*β147 + 10*α25*α56*β167 - 7*α56^2*β167 - 
   5*α25*α56*β234 - 4*α56^2*β234 + 14*α56*β234^2 + 4*α14^2*(α56 - β256) + 12*α17^2*(α56 - β256) + 
   27*α23*α34*β256 - 7*α25*α56*β256 - 10*α34*α56*β256 - 12*α56^2*β256 + 3*α56*α67*β256 - 
   10*α23*β134*β256 + 3*α56*β134*β256 - 10*α34*β147*β256 + 3*β134*β147*β256 + 7*α56*β167*β256 + 
   15*α56*β234*β256 - 14*β234^2*β256 + 10*α34*β256^2 + 12*α56*β256^2 - 3*β134*β256^2 - 11*β234*β256^2 - 
   4*β256^3 + 10*α25*α56*β567 + 8*α56^2*β567 - 12*α56*β234*β567 - 13*α56*β256*β567 + 12*β234*β256*β567 + 
   5*β256^2*β567 + 12*α56*β567^2 - 12*β256*β567^2 - α14*(5*α25*α56 + 4*α56^2 - 3*α56*β147 - 11*α56*β234 + 
     5*α17*(α56 - β256) + 10*α23*(α56 - β256) - 5*α56*β256 + 3*β147*β256 + 11*β234*β256 + β256^2 + 
     12*α56*β567 - 12*β256*β567) + α17*(7*α25*α56 + (α56 - β256)*(12*α56 - 12*β234 - 12*β256 + 7*β567)))*
  ζ2^2)/10

==> F432o2.txt <==
-(α14*α25*αl^2*ζ2)

==> F432o3.txt <==
-(α14*α25*(β234 + α14 - 2*α16 + α25 - 2*α56)*αl^3*ζ3)

==> F432o4.txt <==
-(α14*α25*(14*β234^2 + 3*β235*α14 + 4*α14^2 - 5*α14*α16 + 12*α16^2 - 10*α14*α23 + α14*α25 - 12*α16*α25 + 
    4*α25^2 + β134*(-3*β235 + 10*α23 + 3*α25) + 10*β235*α34 - 27*α23*α34 - 10*α25*α34 + 
    β234*(11*α14 - 12*α16 + 11*α25 - 12*α56) - 12*α14*α56 + 7*α16*α56 - 5*α25*α56 + 12*α56^2)*αl^4*ζ2^2)/10

==> F432o5.txt <==
(α14*α25*αl^5*(-2*(β234^3 - 2*β235^2*α14 + β235*α14^2 - 2*β235*α14*α16 + α14^2*α16 + α14*α16^2 - 
     β235*α14*α23 - 2*α14^2*α23 + 2*α14*α16*α23 + 2*α14*α23^2 + β134^2*(2*β235 + α23 - 2*α25) + 
     3*β235*α14*α25 - α14^2*α25 + 4*α14*α23*α25 - α14*α25^2 + β235^2*α34 - 4*β235*α14*α34 - 4*β235*α16*α34 - 
     3*β235*α23*α34 + α14*α23*α34 + 6*α16*α23*α34 + 2*α23^2*α34 + β235*α25*α34 + 4*α14*α25*α34 + 
     4*α16*α25*α34 + α23*α25*α34 - 2*α25^2*α34 - 2*β235*α34^2 + 2*α23*α34^2 + 2*α25*α34^2 + 
     2*β234^2*(α14 - α16 + α25 - α56) - 2*β235*α14*α56 - α14*α16*α56 + 2*α16^2*α56 + 4*α14*α23*α56 - 
     α16*α25*α56 + α25^2*α56 - 2*β235*α34*α56 + 6*α23*α34*α56 + 2*α25*α34*α56 + 2*α16*α56^2 + 
     α25*α56^2 + β234*(α14^2 - 2*α14*α16 - 4*α14*α23 - 3*α14*α25 - 2*α16*α25 + α25^2 + 
       4*β134*(-β235 + α23 + α25) - 5*α23*α34 - 4*α25*α34 + 4*β235*(α14 + α34) - 2*α14*α56 - α16*α56 - 
       2*α25*α56) + β134*(2*β235^2 - 2*α16*α23 - 2*α23^2 - 2*α16*α25 - 4*α23*α25 + α25^2 + α14*(α23 + 3*α25) - 
       3*α23*α34 - α25*α34 - 4*α23*α56 - 2*α25*α56 + β235*(-3*α14 + 2*α16 + α23 - 3*α25 + α34 + 2*α56)))*
    ζ2*ζ3 - (2*β234^3 + 9*β235^2*α14 - 2*β235*α14^2 + 2*α14^3 + 4*β235*α14*α16 - 6*α14^2*α16 - α14*α16^2 - 
     8*α16^3 - 2*β235*α14*α23 + 2*α14*α23^2 - 9*β134^2*(β235 - α25) - 11*β235*α14*α25 + 4*α14^2*α25 - 
     α14*α16*α25 + 12*α16^2*α25 - 16*α14*α23*α25 + 4*α14*α25^2 - 8*α16*α25^2 + 2*α25^3 + 16*β235*α14*α34 - 
     2*β235*α23*α34 - 9*α14*α23*α34 + 4*α16*α23*α34 + 11*α23^2*α34 - 16*α14*α25*α34 - 9*α23*α25*α34 - 
     2*β235*α34^2 + 11*α23*α34^2 + 2*α25*α34^2 + β134*(-9*β235^2 - 2*α23^2 + 2*α23*(8*α25 - α34) + 
       α25*(-11*α14 + 4*α16 - 2*(α25 + α34 - 2*α56)) + β235*(11*α14 - 4*α16 + 2*α23 + 11*α25 + 2*α34 - 4*α56)) + 
     4*β234^2*(α14 - 2*α16 + α25 - 2*α56) + 4*β235*α14*α56 - 8*α14^2*α56 + 9*α14*α16*α56 - 11*α16^2*α56 - 
     α14*α25*α56 + 9*α16*α25*α56 - 6*α25^2*α56 + 4*α23*α34*α56 + 12*α14*α56^2 - 11*α16*α56^2 - 
     α25*α56^2 - 8*α56^3 - β234*(9*β235*α14 - 4*α14^2 + α14*α16 - 12*α16^2 + 2*α14*α23 - 13*α14*α25 + 
       12*α16*α25 - 4*α25^2 + β134*(-9*β235 - 2*α23 + 9*α25) - 2*β235*α34 + 13*α23*α34 + 2*α25*α34 + 
       12*α14*α56 - 13*α16*α56 + α25*α56 - 12*α56^2))*ζ5))/2

==> F432o6.txt <==
(α14*α25*αl^6*(-((279*β234^4 + 100*β235^3*α14 + 76*β235^2*α14^2 + 12*β235*α14^3 + 48*α14^4 - 252*β235^2*α14*α16 + 
      42*β235*α14^2*α16 - 84*α14^3*α16 + 12*β235*α14*α16^2 + 89*α14^2*α16^2 - 4*α14*α16^3 + 240*α16^4 - 
      336*β235^2*α14*α23 - 80*β235*α14^2*α23 - 168*α14^3*α23 + 601*β235*α14*α16*α23 + 105*α14^2*α16*α23 - 
      252*α14*α16^2*α23 + 248*β235*α14*α23^2 + 248*α14^2*α23^2 - 349*α14*α16*α23^2 - 248*α14*α23^3 - 
      24*β235^2*α14*α25 - 97*β235*α14^2*α25 + 36*α14^3*α25 + 240*β235*α14*α16*α25 - 110*α14^2*α16*α25 - 
      480*α16^3*α25 + 210*β235*α14*α23*α25 - 147*α14^2*α23*α25 + 46*α14*α16*α23*α25 + 23*α14*α23^2*α25 - 
      64*β235*α14*α25^2 + 69*α14^2*α25^2 - 80*α14*α16*α25^2 + 480*α16^2*α25^2 - 210*α14*α23*α25^2 + 
      36*α14*α25^3 - 240*α16*α25^3 + 48*α25^4 + β134^3*(-100*β235 + 84*α23 + 100*α25) + 84*β235^3*α34 - 
      82*β235^2*α14*α34 + 210*β235*α14^2*α34 - 252*β235^2*α16*α34 + 101*β235*α14*α16*α34 + 504*β235*α16^2*α34 - 
      479*β235^2*α23*α34 - 247*β235*α14*α23*α34 - 299*α14^2*α23*α34 + 996*β235*α16*α23*α34 + 
      151*α14*α16*α23*α34 - 996*α16^2*α23*α34 + 643*β235*α23^2*α34 + 341*α14*α23^2*α34 - 
      744*α16*α23^2*α34 - 568*α23^3*α34 + 229*β235*α14*α25*α34 - 210*α14^2*α25*α34 - 252*β235*α16*α25*α34 - 
      101*α14*α16*α25*α34 - 504*α16^2*α25*α34 + 210*β235*α23*α25*α34 + 11*α14*α23*α25*α34 + 
      395*α16*α23*α25*α34 - 62*α23^2*α25*α34 + 84*β235*α25^2*α34 - 147*α14*α25^2*α34 + 504*α16*α25^2*α34 - 
      299*α23*α25^2*α34 - 168*α25^3*α34 - 248*β235^2*α34^2 - 23*β235*α14*α34^2 + 744*β235*α16*α34^2 + 
      240*β235*α23*α34^2 - 62*α14*α23*α34^2 - 744*α16*α23*α34^2 - 245*α23^2*α34^2 + 23*α14*α25*α34^2 - 
      744*α16*α25*α34^2 + 341*α23*α25*α34^2 + 248*α25^2*α34^2 + 248*β235*α34^3 - 568*α23*α34^3 - 
      248*α25*α34^3 + β234^3*(435*α14 - 492*α16 + 435*α25 - 492*α56) - 143*β235^2*α14*α56 - 12*β235*α14^2*α56 - 
      240*α14^3*α56 - 93*β235*α14*α16*α56 + 236*α14^2*α16*α56 - 85*α14*α16^2*α56 + 148*α16^3*α56 + 
      492*β235*α14*α23*α56 + 504*α14^2*α23*α56 - 147*α14*α16*α23*α56 - 744*α14*α23^2*α56 + 
      185*β235*α14*α25*α56 - 80*α14^2*α25*α56 + 39*α14*α16*α25*α56 - 228*α16^2*α25*α56 - 
      101*α14*α23*α25*α56 - 110*α14*α25^2*α56 + 236*α16*α25^2*α56 - 84*α25^3*α56 - 46*β235*α14*α34*α56 + 
      147*β235*α16*α34*α56 + 349*β235*α23*α34*α56 + 395*α14*α23*α34*α56 - 534*α16*α23*α34*α56 - 
      744*α23^2*α34*α56 - 105*β235*α25*α34*α56 + 46*α14*α25*α34*α56 - 147*α16*α25*α34*α56 + 
      151*α23*α25*α34*α56 + 105*α25^2*α34*α56 + 349*β235*α34^2*α56 - 744*α23*α34^2*α56 - 
      349*α25*α34^2*α56 + 12*β235*α14*α56^2 + 480*α14^2*α56^2 - 228*α14*α16*α56^2 + 203*α16^2*α56^2 - 
      504*α14*α23*α56^2 - 85*α16*α25*α56^2 + 89*α25^2*α56^2 + 252*β235*α34*α56^2 - 996*α23*α34*α56^2 - 
      252*α25*α34*α56^2 - 480*α14*α56^3 + 148*α16*α56^3 - 4*α25*α56^3 + 240*α56^4 + 
      β234^2*(327*β235*α14 + 405*α14^2 - 437*α14*α16 + 732*α16^2 - 874*α14*α23 + 78*α14*α25 - 984*α16*α25 + 
        405*α25^2 + β134*(-327*β235 + 874*α23 + 327*α25) + 874*β235*α34 - 1715*α23*α34 - 874*α25*α34 - 984*α14*α56 + 
        623*α16*α56 - 437*α25*α56 + 732*α56^2) + β134^2*(39*β235^2 - 248*α23^2 + 
        α25*(-24*α14 - 143*α16 + 76*α25 - 336*α34 - 252*α56) + β235*(24*α14 + 143*α16 + 143*α23 - 115*α25 + 
          336*α34 + 252*α56) - α23*(82*α25 + 479*α34 + 252*α56)) + 
      β134*(-100*β235^3 + 252*α16^2*α23 + 349*α16*α23^2 + 248*α23^3 + α14^2*(84*α23 - 64*α25) + 12*α16^2*α25 - 
        46*α16*α23*α25 - 23*α23^2*α25 - 12*α16*α25^2 + 210*α23*α25^2 + 12*α25^3 + 349*α16*α23*α34 + 
        240*α23^2*α34 + 492*α16*α25*α34 - 247*α23*α25*α34 - 80*α25^2*α34 + 643*α23*α34^2 + 248*α25*α34^2 + 
        147*α16*α23*α56 + 744*α23^2*α56 - 93*α16*α25*α56 + 101*α23*α25*α56 + 42*α25^2*α56 + 
        996*α23*α34*α56 + 601*α25*α34*α56 + 504*α23*α56^2 + 12*α25*α56^2 + 
        β235^2*(-115*α14 + 252*α16 + 336*α23 + 24*α25 + 143*α34 + 143*α56) + 
        β235*(64*α14^2 - 12*α16^2 - 248*α23^2 - 210*α23*α25 + 64*α25^2 - 85*α23*α34 - 63*α25*α34 - 248*α34^2 - 
          α16*(601*α23 + 240*α25 + 492*α34 - 93*α56) - 492*α23*α56 - 185*α25*α56 - 601*α34*α56 - 12*α56^2 - 
          α14*(185*α16 + 63*α23 - 212*α25 + 210*α34 + 240*α56)) + α14*(-5*α16*(21*α23 - 37*α25) + 
          α23*(229*α25 + 210*α34 - 252*α56) + α25*(-97*α25 + 210*α34 + 240*α56))) - 
      β234*(-204*α14^3 + 215*α14^2*α16 - 252*α14*α16^2 + 480*α16^3 + 500*α14^2*α23 - 601*α14*α16*α23 - 
        744*α14*α23^2 + β134^2*(312*β235 - 479*α23 - 312*α25) - 221*α14^2*α25 + 21*α14*α16*α25 - 972*α16^2*α25 + 
        69*α14*α23*α25 - 221*α14*α25^2 + 732*α16*α25^2 - 204*α25^3 + 337*α14*α23*α34 - 1740*α16*α23*α34 - 
        1224*α23^2*α34 + 69*α14*α25*α34 - 1248*α16*α25*α34 + 337*α23*α25*α34 + 500*α25^2*α34 - 
        1224*α23*α34^2 - 744*α25*α34^2 - β235^2*(312*α14 + 479*α34) + 732*α14^2*α56 - 476*α14*α16*α56 + 
        468*α16^2*α56 - 1248*α14*α23*α56 + 21*α14*α25*α56 - 476*α16*α25*α56 + 215*α25^2*α56 - 
        1740*α23*α34*α56 - 601*α25*α34*α56 - 972*α14*α56^2 + 468*α16*α56^2 - 252*α25*α56^2 + 480*α56^3 + 
        β134*(312*β235^2 - 21*α14*α23 + 601*α16*α23 + 744*α23^2 + 329*α14*α25 + 361*α16*α25 - 69*α23*α25 + 
          17*α25^2 + 1223*α23*α34 + 576*α25*α34 + 1248*α23*α56 + 361*α25*α56 - 
          β235*(329*α14 + 361*α16 + 576*α23 + 329*α25 + 576*α34 + 361*α56)) + 
        β235*(17*α14^2 + α14*(361*α16 + 576*α23 + 329*α25 - 69*α34 + 361*α56) + 
          α34*(1248*α16 + 1223*α23 - 21*α25 + 744*α34 + 601*α56))))*ζ2^3) - 
   105*(-2*β235^3*α14 - β235^2*α14^2 + β235*α14^3 + 4*β235^2*α14*α16 - 4*β235*α14^2*α16 + α14^3*α16 + 
     4*β235*α14*α16^2 - α14^2*α16^2 - 2*α14*α16^3 + 5*β235^2*α14*α23 - 4*β235*α14^2*α23 - 2*α14^3*α23 - 
     6*β235*α14*α16*α23 + 4*α14^2*α16*α23 + 3*β235*α14*α23^2 + 6*α14^2*α23^2 - 2*α14*α16*α23^2 - 
     4*α14*α23^3 + 2*β134^3*(β235 - α25) + β235^2*α14*α25 + 3*β235*α14^2*α25 - α14^3*α25 - 8*β235*α14*α16*α25 + 
     3*α14^2*α16*α25 + α14*α16^2*α25 - 7*β235*α14*α23*α25 + 4*α14^2*α23*α25 + 2*β235*α14*α25^2 - 
     2*α14^2*α25^2 + 2*α14*α16*α25^2 + 6*α14*α23*α25^2 - α14*α25^3 + β234^3*(α14 + α25) + 3*β235^2*α14*α34 - 
     6*β235*α14^2*α34 - 4*β235^2*α16*α34 - 4*β235*α14*α16*α34 + 8*β235*α16^2*α34 + 3*β235^2*α23*α34 + 
     3*β235*α14*α23*α34 + 6*α14^2*α23*α34 + 4*β235*α16*α23*α34 - 4*α16^2*α23*α34 + β235*α23^2*α34 + 
     α14*α23^2*α34 - 8*α16*α23^2*α34 - 2*α23^3*α34 + 2*β235^2*α25*α34 - 7*β235*α14*α25*α34 + 
     6*α14^2*α25*α34 - 4*β235*α16*α25*α34 + 4*α14*α16*α25*α34 - 8*α16^2*α25*α34 - 11*β235*α23*α25*α34 + 
     2*α16*α23*α25*α34 + 5*α23^2*α25*α34 + 4*α14*α25^2*α34 + 8*α16*α25^2*α34 + 6*α23*α25^2*α34 - 
     2*α25^3*α34 + 3*β235^2*α34^2 + 5*β235*α23*α34^2 + 5*α14*α23*α34^2 - 8*α16*α23*α34^2 - 4*α23^2*α34^2 - 
     9*β235*α25*α34^2 + α23*α25*α34^2 + 6*α25^2*α34^2 + 4*β235*α34^3 - 2*α23*α34^3 - 4*α25*α34^3 + 
     2*β235^2*α14*α56 - 4*β235*α14^2*α56 + 8*β235*α14*α16*α56 - 2*α14^2*α16*α56 - α14*α16^2*α56 - 
     2*α16^3*α56 - 4*β235*α14*α23*α56 + 8*α14^2*α23*α56 - 8*α14*α16*α23*α56 - 6*β235*α14*α25*α56 + 
     2*α14^2*α25*α56 + α16^2*α25*α56 + 4*α14*α23*α25*α56 + 3*α14*α25^2*α56 - 2*α16*α25^2*α56 + 
     α25^3*α56 - 4*β235^2*α34*α56 + 8*β235*α16*α34*α56 + 6*β235*α23*α34*α56 + 2*α14*α23*α34*α56 - 
     8*α16*α23*α34*α56 - 8*α23^2*α34*α56 - 8*α16*α25*α34*α56 + 4*α25^2*α34*α56 + 2*β235*α34^2*α56 - 
     8*α23*α34^2*α56 - 2*α25*α34^2*α56 + 4*β235*α14*α56^2 + α14*α16*α56^2 - 4*α16^2*α56^2 - 
     8*α14*α23*α56^2 + α14*α25*α56^2 - α16*α25*α56^2 - α25^2*α56^2 - 4*α23*α34*α56^2 - 2*α16*α56^3 - 
     2*α25*α56^3 - β134^2*(2*β235^2 - 2*α14*α23 + 4*α16*α23 - 3*α23^2 - α14*α25 - 2*α16*α25 - 3*α23*α25 + 
       α25^2 + β234*(-4*β235 + α23 + 4*α25) - 3*α23*α34 - 5*α25*α34 + 4*α23*α56 - 4*α25*α56 + 
       β235*(α14 + 2*α16 + α23 - 3*α25 + 5*α34 + 4*α56)) + 2*β234^2*(α14^2 - 2*α16*α25 + α25^2 - 3*α23*α34 - 
       2*α25*α34 + β235*(α14 + 2*α34) - α16*α56 - α25*α56 - α14*(α16 + 2*(α23 + α56))) + 
     β234*(α14^3 + 4*α16^2*α25 - 4*α16*α25^2 + α25^3 + 12*α16*α23*α34 + 7*α23^2*α34 + 8*α16*α25*α34 - 
       4*α23*α25*α34 - 10*α25^2*α34 + 7*α23*α34^2 + 6*α25*α34^2 - β235^2*(4*α14 + α34) + 5*α16^2*α56 + 
       2*α16*α25*α56 - α25^2*α56 + 12*α23*α34*α56 + 6*α25*α34*α56 + 5*α16*α56^2 + α25*α56^2 - 
       α14^2*(α16 + 10*α23 + 6*α25 + 4*α56) + α14*(α16^2 + 6*α23^2 - 6*α25^2 - 4*α23*α34 + 8*α23*α56 - 
         2*α25*α56 + 4*α56^2 + 2*α16*(3*α23 - α25 + α56)) + 
       β235*(7*α14^2 - α14*(2*α16 + 3*α23 - 11*α25 + 2*α56) - α34*(8*α16 + 5*α23 - 11*α25 + 6*α34 + 6*α56))) + 
     β134*(2*β235^3 - 9*α14*α23^2 + 2*α16*α23^2 + 4*α23^3 + 2*α14^2*α25 - 6*α14*α16*α25 + 4*α16^2*α25 - 
       7*α14*α23*α25 + 3*α14*α25^2 - 4*α16*α25^2 - 6*α23*α25^2 + α25^3 + β234^2*(-2*β235 + 4*α23 + 2*α25) - 
       11*α14*α23*α34 + 6*α16*α23*α34 + 5*α23^2*α34 - 7*α14*α25*α34 - 4*α16*α25*α34 + 3*α23*α25*α34 - 
       4*α25^2*α34 + α23*α34^2 + 3*α25*α34^2 + β235^2*(3*α14 - 4*α16 - 5*α23 - α25 - α34 - 2*α56) - 
       4*α14*α23*α56 + 8*α16*α23*α56 - 8*α14*α25*α56 + 8*α16*α25*α56 - 4*α23*α25*α56 - 4*α25^2*α56 + 
       4*α23*α34*α56 - 6*α25*α34*α56 + 8*α23*α56^2 + 4*α25*α56^2 + 
       β234*(4*β235^2 - 6*α16*α23 - 6*α23^2 - 2*α16*α25 + 7*α25^2 + 11*α14*(α23 + α25) - 5*α23*α34 - 
         3*α25*α34 - 8*α23*α56 - 2*α25*α56 + β235*(-11*α14 + 2*α16 + 3*α23 - 11*α25 + 3*α34 + 2*α56)) + 
       β235*(-2*α14^2 - 4*α16^2 - 3*α23^2 + 7*α23*α25 - 2*α25^2 - 8*α23*α34 + 5*α25*α34 - 3*α34^2 + 
         α16*(6*α23 + 8*α25 + 4*α34 - 8*α56) + 4*α23*α56 + 6*α25*α56 + 6*α34*α56 - 4*α56^2 + 
         α14*(6*α16 + 5*α23 - 6*α25 + 7*α34 + 8*α56))))*ζ3^2))/210

==> F4352o2.txt <==
0

==> F4352o3.txt <==
0

==> F4352o4.txt <==
(αl^4*(α17 - β147 - β167 + β235)*(α67 - β167 + β245 - β367)*
  (27*α24*α35 + 10*α35*(α35 + β147 - β235 - β356) + 10*α24*(α24 - β124 - β245 + β367) + 
   3*(α35 + β147 - β235 - β356)*(α24 - β124 - β245 + β367))*ζ2^2)/10

==> F4523o2.txt <==
αl^2*(α17 - β137 - β167 + β245)*(α67 - β167 + β235 - β467)*ζ2

==> F4523o3.txt <==
αl^3*(α17 - β137 - β167 + β245)*(-α67 + β167 - β235 + β467)*(2*α13 + α17 + 3*α24 - α25 + 3*α35 + 2*α46 + 
  α67 - 2*β135 + β137 + β167 - 2*β235 - 2*β245 - 2*β246 + β467)*ζ3

==> F4523o4.txt <==
-(αl^4*(α17 - β137 - β167 + β245)*(-α67 + β167 - β235 + β467)*(12*α13^2 + 4*α17^2 + 24*α24^2 + α24*α25 + 
    14*α25^2 + 14*α24*α35 + α25*α35 + 24*α35^2 + 12*α24*α46 - 12*α25*α46 + 22*α35*α46 + 12*α46^2 + 
    13*α24*α67 - α25*α67 + 13*α35*α67 + 2*α46*α67 + 4*α67^2 - 25*α24*β135 + 5*α25*β135 - 22*α35*β135 - 
    10*α46*β135 - 12*α67*β135 + 12*β135^2 + 16*α24*β137 - 4*α25*β137 + 9*α35*β137 + 12*α46*β137 + 
    α67*β137 - 8*β135*β137 + 4*β137^2 + 16*α24*β167 + 6*α25*β167 + 16*α35*β167 + 5*α46*β167 + 4*α67*β167 - 
    5*β135*β167 + β137*β167 + 4*β167^2 - 15*α24*β235 - 12*α25*β235 - 49*α35*β235 - 20*α46*β235 - 
    5*α67*β235 + 17*β135*β235 - 5*β137*β235 - 12*β167*β235 + 22*β235^2 - 49*α24*β245 - 12*α25*β245 - 
    15*α35*β245 - 7*α46*β245 - 12*α67*β245 + 20*β135*β245 - 12*β137*β245 - 12*β167*β245 + 17*β235*β245 + 
    22*β245^2 - 22*α24*β246 + 5*α25*β246 - 25*α35*β246 - 24*α46*β246 - 2*α67*β246 + 13*β135*β246 - 
    12*β137*β246 - 5*β167*β246 + 20*β235*β246 + 17*β245*β246 + 12*β246^2 + 9*α24*β467 - 4*α25*β467 + 
    16*α35*β467 + 8*α46*β467 + 4*α67*β467 - 12*β135*β467 + 4*β137*β467 + β167*β467 - 12*β235*β467 - 
    5*β245*β467 - 8*β246*β467 + 4*β467^2 + α17*(13*α24 - α25 + 13*α35 + 12*α46 + α67 - 2*β135 + 4*β137 + 
      4*β167 - 12*β235 - 5*β245 - 12*β246 + β467) + α13*(2*α17 + 22*α24 - 12*α25 + 12*α35 + 7*α46 + 12*α67 - 
      24*β135 + 8*β137 + 5*β167 - 7*β235 - 20*β245 - 10*β246 + 12*β467))*ζ2^2)/10

==> F4532o2.txt <==
-(αl^2*(α14 + α45 - β145)*(α23 + α26 - β236)*ζ2)

==> F4532o3.txt <==
αl^3*(α14 + α45 - β145)*(α23 + α26 - β236)*(α14 + 2*α17 - α26 + α45 + 2*α67 - β145 - β167 - β236)*ζ3

==> F4532o4.txt <==
-(αl^4*(α14 + α45 - β145)*(α23 + α26 - β236)*(4*α14^2 + 12*α17^2 + 4*α26^2 + 10*α23*α45 - α26*α45 + 
    14*α45^2 - 5*α26*α67 + 12*α45*α67 + 12*α67^2 - 10*α23*β145 + α26*β145 - 8*α45*β145 - 12*α67*β145 + 
    4*β145^2 - 7*α45*β147 + 11*α26*β167 - 28*α45*β167 - 12*α67*β167 + 11*β145*β167 + 14*β167^2 + 
    17*α45*β235 + α14*(2*α17 + 10*α23 - α26 + α45 + 12*α67 - 8*β145 + 3*β147 - β167 - 10*β235 - 4*β236) - 
    7*α23*β236 + 4*α26*β236 - 4*α45*β236 - 5*α67*β236 + 4*β145*β236 + 11*β167*β236 + 4*β236^2 - 
    α17*(12*α26 - 12*α45 - 7*α67 + 5*β145 + 12*β167 + 12*β236) + 10*α23*β267 + 3*α26*β267 - 27*α23*β345 - 
    10*α26*β345)*ζ2^2)/10

==> F5234o2.txt <==
αl^2*(α34 + β157 - β234 - β346)*(α25 - β125 - β235 + β467)*ζ2

==> F5234o3.txt <==
αl^3*(α34 + β157 - β234 - β346)*(2*α15 - 2*α17 + 2*α34 - β125 + β157 - 2*β234 + β235 - β346 - β467)*
 (α25 - β125 - β235 + β467)*ζ3

==> F5234o4.txt <==
-(αl^4*(α34 + β157 - β234 - β346)*(α25 - β125 - β235 + β467)*(-12*α15^2 - 12*α17^2 + 27*α23*α34 + 5*α34^2 + 
    10*α34*α46 + 10*α23*α67 - 7*α25*α67 + 7*α34*α67 + 3*α46*α67 + 7*α25*β125 + 5*α34*β125 - 4*β125^2 - 
    12*α34*β157 - 3*α67*β157 + 4*β125*β157 - 4*β157^2 - 10*α23*β167 - 7*α34*β167 - 3*α46*β167 - 
    7*β157*β167 - 10*β167^2 - 10*α25*β234 + 7*α34*β234 - 7*α67*β234 - 5*β125*β234 + 12*β157*β234 + 
    27*β167*β234 - 22*β234^2 + 10*α23*β235 - 15*α34*β235 + 3*α46*β235 - 3*α67*β235 + 4*β125*β235 - 
    4*β157*β235 + 3*β167*β235 + 5*β234*β235 - 7*β235^2 + 10*α25*β346 + 2*α34*β346 - 4*β125*β346 + 
    8*β157*β346 - 2*β234*β346 + β235*β346 - 4*β346^2 + α17*(17*α34 + 3*α67 - 5*β125 + 12*β157 + 7*β167 - 
      17*β234 + 5*β235 - 12*β346 - 5*β467) - 10*α23*β467 + 5*α34*β467 - 3*α46*β467 - 4*β125*β467 + 
    4*β157*β467 - 5*β234*β467 + 11*β235*β467 - β346*β467 - 4*β467^2 + 
    α15*(10*α17 - 7*α25 - 17*α34 + 12*β125 - 8*β157 - 3*β167 + 20*β234 - 12*β235 + 5*β346 + 12*β467))*ζ2^2)/10

==> F5243o2.txt <==
0

==> F5243o3.txt <==
0

==> F5243o4.txt <==
(αl^4*(α17 - β147 - β167 + β235)*(-7*α26*α35 - 3*α26*(α14 + α34 - β134) - 
   17*α35*(α35 + β167 - β235 - β345) - 10*(α14 + α34 - β134)*(α35 + β167 - β235 - β345))*
  (α34 - β134 + β267 - β345)*ζ2^2)/10

==> F5324o2.txt <==
αl^2*(α24 + α46 - β246)*(α67 - β167 + β235 - β467)*ζ2

==> F5324o3.txt <==
-(αl^3*(α24 + α46 - β246)*(α67 - β167 + β235 - β467)*(-2*α15 + 2*α17 - α23 + α24 - α35 + α46 + α67 - 
   β167 + β234 - β246 + β467)*ζ3)

==> F5324o4.txt <==
-(αl^4*(α24 + α46 - β246)*(α67 - β167 + β235 - β467)*(-12*α15^2 - 12*α17^2 - 14*α23^2 - 13*α23*α24 + 
    6*α24^2 + 16*α23*α35 + 4*α24*α35 + 3*α35^2 - 6*α23*α46 - 8*α24*α46 - 6*α35*α46 - 4*α46^2 + 
    18*α23*α67 - 4*α24*α67 + 8*α35*α67 - α46*α67 - 4*α67^2 - 7*α23*β134 + 3*α24*β134 + 3*α35*β134 + 
    10*α24*β157 - 10*α35*β157 - 3*α67*β157 + 3*β134*β157 - 11*α23*β167 + 4*α24*β167 - α35*β167 + 
    α46*β167 + 8*α67*β167 - 7*β157*β167 - 14*β167^2 + 28*α23*β234 - 14*α24*β234 + 11*α35*β234 + 
    6*α46*β234 - 8*α67*β234 - 3*β134*β234 + 28*β167*β234 - 14*β234^2 + 7*α24*β235 - 10*α35*β235 + 
    10*α46*β235 - 7*α67*β235 + 7*β157*β235 - 17*β234*β235 - 4*α23*β246 - 2*α24*β246 + 6*α35*β246 + 
    8*α46*β246 + 4*α67*β246 - 3*β134*β246 - 4*β167*β246 + 4*β234*β246 - 7*β235*β246 - 4*β246^2 + 
    α17*(5*α23 - 12*α24 + 5*α35 - 12*α46 - 2*α67 + 12*β167 - 5*β234 + 12*β246 - 5*β467) - 6*α23*β467 - 
    α24*β467 + 4*α35*β467 - 4*α46*β467 - 4*α67*β467 + 3*β157*β467 + 4*β167*β467 - 4*β234*β467 + 
    7*β235*β467 + β246*β467 - 4*β467^2 + α15*(10*α17 - 5*α23 + 5*α24 - 5*α35 + 5*α46 + 12*α67 - 3*β157 - 
      15*β167 + 15*β234 - 7*β235 - 5*β246 + 12*β467))*ζ2^2)/10

==> F5342o2.txt <==
0

==> F5342o3.txt <==
0

==> F5342o4.txt <==
(α15*α26*αl^4*(α24*(27*α35 - 10*β135) + α15*(10*α24 + 3*α26 - 3*β246) + (10*α35 - 3*β135)*(α26 - β246))*
  ζ2^2)/10

==> F5423o2.txt <==
-(αl^2*(α15 + α45 - β145)*(α23 + α36 - β236)*ζ2)

==> F5423o3.txt <==
-(αl^3*(α15 + α45 - β145)*(α23 + α36 - β236)*(α15 - 2*α17 - α23 - α36 - 2*α67 + β145 + β167 + β236)*ζ3)

==> F5423o4.txt <==
-(αl^4*(α15 + α45 - β145)*(α23 + α36 - β236)*(4*α15^2 + 12*α17^2 + 14*α23^2 + α23*α36 + 4*α36^2 + 
    10*α23*α45 + 10*α36*α45 + 12*α23*α67 + 2*α36*α67 + 12*α67^2 - 4*α23*β145 - 4*α36*β145 - 7*α45*β145 - 
    12*α67*β145 + 4*β145^2 + 10*α45*β157 - 28*α23*β167 - α36*β167 - 12*α67*β167 + 11*β145*β167 + 14*β167^2 - 
    27*α45*β234 + α17*(12*α23 + 12*α36 + 7*α67 - 5*β145 - 12*β167 - 12*β236) - 
    α15*(5*α17 + α23 + α36 + 12*α67 - 4*β145 - 3*β157 - 11*β167 + 10*β234 - β236) - 8*α23*β236 - 
    8*α36*β236 - 10*α45*β236 - 5*α67*β236 + 4*β145*β236 + 11*β167*β236 + 4*β236^2 + 17*α23*β245 - 
    10*α36*β245 - 7*α23*β367 + 3*α36*β367)*ζ2^2)/10

==> F5432o2.txt <==
α15*α26*αl^2*ζ2

==> F5432o3.txt <==
α15*α26*αl^3*(α15 - 2*α17 + α26 - 2*α67 + β167)*ζ3

==> F5432o4.txt <==
(α15*α26*αl^4*(4*α15^2 + 12*α17^2 + 4*α26^2 + 27*α23*α45 - 5*α26*α67 + 12*α67^2 - 10*α23*β145 + 
   10*α45*β157 - 3*β145*β157 + α17*(-12*α26 + 7*α67 - 12*β167) + 11*α26*β167 - 12*α67*β167 + 14*β167^2 + 
   α15*(-5*α17 + α26 - 12*α67 + 3*β157 + 11*β167 - 10*β234) - 27*α45*β234 + 10*β145*β234 - 10*α45*β236 + 
   3*β145*β236 + 10*α23*β267 + 3*α26*β267 - 3*β236*β267 - 27*α23*β345 - 10*α26*β345 + 10*β236*β345)*ζ2^2)/
 10
